A practical algorithm to minimize the overall error in FEM computations

Using the standard finite element method (FEM) to solve general partial differential equations, the round-off error is found to be proportional to $N^{\beta_{\rm R}}$, with $N$ the number of degrees of freedom (DoFs) and $\beta_{\rm R}$ a coefficient. A method which uses a few cheap numerical experiments is proposed to determine the coefficient of proportionality and $\beta_{\rm R}$ in various space dimensions and FEM packages. Using the coefficients obtained above, the strategy put forward in \cite{liu386balancing} for predicting the highest achievable accuracy $E_{\rm min}$ and the associated optimal number of DoFs $N_{\rm opt}$ for specific problems is extended to general problems. This strategy allows predicting $E_{\rm min}$ accurately for general problems, with the CPU time for obtaining the solution with the highest accuracy $E_{\rm min}$ typically reduced by 60\%--90\%.

==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p0_u_x_m_0p5_square_uniform/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.17E-02	2.89E-01	2.00E+00
1.04E-02	1.44E-01	2.00E+00
2.60E-03	7.22E-02	2.00E+00
6.51E-04	3.61E-02	2.00E+00
1.63E-04	1.80E-02	2.00E+00
4.07E-05	9.02E-03	2.00E+00
1.02E-05	4.51E-03	2.00E+00
2.54E-06	2.26E-03	2.00E+00
6.36E-07	1.13E-03	2.00E+00
1.59E-07	5.64E-04	2.00E+00
3.97E-08	2.82E-04	2.00E+00
9.93E-009	1.41E-004	2.00E+000
2.48E-009	7.05E-005	2.00E+000
6.23E-010	3.52E-005	2.00E+000
1.56E-010	1.76E-005	2.00E+000
3.84E-011	8.81E-006	2.00E+000
2.64E-011	4.40E-006	2.00E+000
5.79E-010	2.20E-006	2.00E+000
3.97E-009	1.10E-006	2.00E+000
1.79E-008	5.54E-007	2.00E+000
6.94E-008	4.14E-007	2.00E+000
1.31E-007	7.60E-007	2.00E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p0_u_x_m_0p5_square_uniform/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.88E-17	1.25E-16	6.47E-16
2.42E-17	1.50E-16	1.78E-15
6.12E-17	3.66E-16	1.07E-14
3.49E-17	6.76E-16	3.75E-14
9.05E-17	1.60E-15	1.58E-13
3.03E-16	3.57E-15	6.71E-13
6.75E-16	9.31E-15	3.14E-12
4.57E-015	2.28E-014	1.24E-011
4.77E-014	3.42E-013	3.46E-011
1.86E-013	8.86E-013	1.36E-010
1.07E-012	4.43E-012	5.33E-010
4.57E-012	1.94E-011	2.21E-009
9.51E-012	4.45E-011	8.58E-009
3.95E-011	1.81E-010	3.38E-008
1.43E-010	6.61E-010	1.35E-007
6.48E-010	2.93E-009	5.38E-007
1.28E-009	4.59E-009	3.16E-006
1.07E-008	4.79E-008	8.59E-006
4.14E-008	1.87E-007	3.53E-005
1.10E-007	3.84E-007	2.03E-004
7.01E-007	3.11E-006	5.60E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p0_u_x_m_0p5_square_uniform/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
6.89E-17	3.18E-16	4.11E-15
1.65E-16	8.86E-16	9.31E-15
7.36E-16	3.03E-15	5.96E-14
3.06E-15	1.13E-14	2.17E-13
1.23E-14	4.39E-14	7.54E-13
2.75E-14	1.04E-13	2.93E-12
1.23E-13	4.53E-13	1.23E-11
4.25E-013	1.50E-012	4.63E-011
3.23E-012	1.16E-011	2.15E-010
7.02E-012	2.53E-011	7.55E-010
2.68E-011	9.70E-011	3.03E-009
1.09E-010	3.92E-010	1.21E-008
8.24E-010	2.96E-009	5.73E-008
3.31E-009	1.19E-008	2.19E-007
1.32E-008	4.74E-008	9.14E-007
5.28E-008	1.89E-007	3.48E-006
2.11E-007	7.58E-007	1.43E-005
8.42E-007	3.02E-006	5.68E-005
3.38E-006	1.21E-005	2.27E-004
1.35E-005	4.84E-005	9.08E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p0_u_x_m_0p5_square_uniform/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
7.17E-17	3.26E-16	3.24E-15
3.30E-16	1.37E-15	2.72E-14
1.18E-15	4.36E-15	7.42E-14
4.70E-15	1.71E-14	2.66E-13
1.84E-14	6.68E-14	1.39E-12
7.36E-14	2.65E-13	5.09E-12
1.68E-13	6.06E-13	1.93E-11
1.17E-012	4.20E-012	8.48E-011
4.68E-012	1.68E-011	3.38E-010
1.08E-011	3.79E-011	1.16E-009
7.51E-011	2.69E-010	5.48E-009
3.00E-010	1.08E-009	2.14E-008
6.33E-010	2.26E-009	7.55E-008
4.81E-009	1.73E-008	3.32E-007
1.93E-008	6.90E-008	1.34E-006
7.70E-008	2.76E-007	5.88E-006
3.08E-007	1.10E-006	2.12E-005
1.23E-006	4.41E-006	9.21E-005
4.92E-006	1.76E-005	3.41E-004
1.97E-005	7.06E-005	1.40E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p0_u_x_m_0p5_square_uniform/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
1.19E-16	5.55E-16	1.18E-14
1.13E-15	3.90E-15	4.59E-14
3.68E-15	1.28E-14	1.75E-13
1.05E-14	3.70E-14	6.26E-13
5.25E-14	1.88E-13	2.78E-12
2.36E-13	8.48E-13	1.11E-11
9.49E-13	3.40E-12	4.21E-11
3.79E-012	1.36E-011	1.68E-010
1.37E-011	4.90E-011	6.58E-010
6.09E-011	2.18E-010	2.81E-009
2.44E-010	8.73E-010	1.08E-008
8.42E-010	3.01E-009	4.20E-008
3.89E-009	1.40E-008	1.76E-007
1.56E-008	5.59E-008	7.15E-007
6.23E-008	2.23E-007	2.79E-006
2.49E-007	8.93E-007	1.16E-005
9.97E-007	3.57E-006	4.50E-005
3.98E-006	1.43E-005	1.79E-004
1.59E-005	5.71E-005	7.23E-004
6.36E-005	2.28E-004	2.92E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p1_u_x_m_0p5_square_randomly_distorted/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
6.88E-02	3.51E-01	2.00E+00
2.33E-02	1.95E-01	2.00E+00
4.90E-03	9.13E-02	2.00E+00
1.48E-03	5.01E-02	2.00E+00
3.62E-04	2.50E-02	2.00E+00
8.62E-05	1.21E-02	2.00E+00
2.20E-05	6.11E-03	2.00E+00
5.96E-06	3.21E-03	2.00E+00
1.44E-06	1.57E-03	2.00E+00
3.68E-07	7.96E-04	2.00E+00
9.04E-08	3.94E-04	2.00E+00
2.29E-08	1.98E-04	2.00E+00
5.67E-09	9.86E-05	2.00E+00
1.41E-09	4.92E-05	2.00E+00
3.59E-10	2.47E-05	2.00E+00
2.95E-09	1.23E-05	2.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p1_u_x_m_0p5_square_randomly_distorted/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
6.19E-17	3.08E-16	1.95E-15
8.15E-17	5.64E-16	1.10E-14
1.18E-16	8.58E-16	7.27E-14
4.28E-16	2.30E-15	1.86E-13
5.32E-15	2.62E-14	9.27E-13
1.71E-14	6.74E-14	2.66E-12
1.97E-14	1.34E-13	1.09E-11
1.22E-13	7.67E-13	5.12E-11
1.70E-13	1.36E-12	2.10E-10
5.35E-13	4.00E-12	9.97E-10
9.90E-13	9.97E-12	3.19E-09
1.14E-11	4.58E-11	1.35E-08
1.24E-10	5.65E-10	4.57E-08
5.19E-10	2.08E-09	1.96E-07
3.13E-09	1.13E-08	7.51E-07
1.27E-08	4.44E-08	2.96E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p1_u_x_m_0p5_square_randomly_distorted/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
9.26E-17	3.76E-16	2.85E-15
3.07E-16	1.39E-15	1.91E-14
2.35E-16	1.74E-15	8.74E-14
1.12E-15	5.68E-15	6.27E-13
4.05E-15	2.59E-14	4.02E-12
3.83E-14	1.37E-13	1.37E-11
1.06E-13	3.67E-13	5.24E-11
1.09E-13	8.54E-13	2.25E-10
5.96E-13	2.94E-12	7.50E-10
1.83E-12	1.02E-11	3.77E-09
4.40E-11	1.65E-10	1.97E-08
2.08E-10	7.49E-10	7.74E-08
3.45E-10	1.79E-09	2.39E-07
1.77E-09	6.50E-09	1.06E-06
9.39E-10	1.17E-08	4.13E-06
3.27E-09	2.81E-08	1.45E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p1_u_x_m_0p5_square_randomly_distorted/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
1.91E-16	8.85E-16	2.10E-14
2.21E-16	1.58E-15	7.46E-14
1.76E-15	7.71E-15	2.81E-13
3.06E-15	1.52E-14	1.96E-12
6.75E-15	3.07E-14	7.56E-12
4.42E-14	1.58E-13	2.30E-11
1.29E-13	7.15E-13	1.09E-10
4.24E-13	1.64E-12	4.87E-10
1.77E-12	1.08E-11	1.60E-09
2.16E-11	7.95E-11	9.23E-09
1.51E-11	9.83E-11	2.61E-08
7.54E-11	5.35E-10	1.02E-07
4.81E-10	2.25E-09	4.39E-07
6.17E-09	2.32E-08	2.23E-06
1.33E-08	5.21E-08	8.01E-06
4.82E-08	2.23E-07	3.38E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p1_u_x_m_0p5_square_randomly_distorted/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
2.46E-16	1.03E-15	1.62E-14
9.63E-16	3.82E-15	8.28E-14
5.55E-15	2.01E-14	8.19E-13
1.69E-14	5.90E-14	2.60E-12
4.76E-14	1.65E-13	1.26E-11
9.33E-14	3.91E-13	5.27E-11
2.26E-13	9.49E-13	1.93E-10
7.74E-13	3.65E-12	7.48E-10
8.99E-12	3.50E-11	3.42E-09
3.54E-11	1.34E-10	1.49E-08
1.47E-10	5.25E-10	5.41E-08
5.67E-10	2.04E-09	2.34E-07
1.97E-09	7.15E-09	8.35E-07
7.51E-09	2.81E-08	3.20E-06
2.47E-08	9.07E-08	1.37E-05
9.35E-08	3.42E-07	5.39E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p2_u_x_m_0p5_square_regularly_1_distorted/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.17E-02	2.89E-01	2.00E+00
2.03E-02	1.91E-01	2.00E+00
1.29E-02	1.44E-01	2.00E+00
9.89E-03	1.22E-01	2.00E+00
8.57E-03	1.12E-01	2.00E+00
7.95E-03	1.07E-01	2.00E+00
7.66E-03	1.04E-01	2.00E+00
7.51E-03	1.03E-01	2.00E+00
7.44E-03	1.03E-01	2.00E+00
7.40E-03	1.02E-01	2.00E+00
7.38E-03	1.02E-01	2.00E+00
7.37E-03	1.02E-01	2.00E+00
7.37E-03	1.02E-01	2.00E+00
7.37E-03	1.02E-01	2.00E+00
7.37E-03	1.02E-01	2.00E+00
7.37E-03	1.02E-01	2.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p2_u_x_m_0p5_square_regularly_1_distorted/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.88E-17	1.25E-16	6.47E-16
6.73E-17	3.73E-16	1.13E-14
1.57E-16	1.12E-15	3.83E-14
2.73E-16	1.71E-15	1.06E-13
1.70E-16	3.77E-15	6.63E-13
2.01E-15	1.11E-14	3.13E-12
1.69E-14	7.70E-14	6.99E-12
6.46E-14	3.44E-13	3.40E-11
1.80E-13	9.60E-13	1.29E-10
6.06E-13	2.94E-12	5.17E-10
2.97E-12	1.27E-11	2.11E-09
6.68E-12	3.62E-11	8.23E-09
4.72E-11	2.12E-10	3.40E-08
1.81E-10	8.02E-10	1.33E-07
6.73E-10	3.09E-09	5.31E-07
2.56E-09	1.18E-08	2.10E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p2_u_x_m_0p5_square_regularly_1_distorted/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
6.89E-17	3.18E-16	4.11E-15
3.10E-16	2.06E-15	5.22E-14
1.74E-15	7.53E-15	2.01E-13
7.84E-15	3.26E-14	6.98E-13
3.34E-14	1.34E-13	3.07E-12
1.40E-13	5.60E-13	1.31E-11
2.94E-13	1.19E-12	4.55E-11
1.34E-12	5.28E-12	1.86E-10
4.95E-12	2.00E-11	7.54E-10
3.76E-11	1.48E-10	3.47E-09
1.50E-10	5.91E-10	1.34E-08
3.18E-10	1.27E-09	4.78E-08
1.29E-09	5.12E-09	1.90E-07
5.08E-09	2.02E-08	7.61E-07
2.04E-08	8.13E-08	3.05E-06
8.20E-08	3.27E-07	1.22E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p2_u_x_m_0p5_square_regularly_1_distorted/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
7.17E-17	3.26E-16	3.24E-15
4.84E-17	1.12E-15	4.39E-14
2.06E-15	9.54E-15	3.40E-13
1.16E-14	4.80E-14	1.29E-12
4.98E-14	2.00E-13	5.08E-12
2.03E-13	8.10E-13	2.17E-11
8.33E-13	3.30E-12	7.79E-11
2.14E-12	8.62E-12	3.05E-10
1.36E-11	5.36E-11	1.30E-09
5.45E-11	2.15E-10	5.32E-09
2.18E-10	8.59E-10	2.12E-08
4.45E-10	1.77E-09	7.39E-08
1.95E-09	7.72E-09	3.04E-07
8.77E-09	3.52E-08	1.28E-06
3.05E-08	1.17E-07	4.77E-06
2.24E-07	8.81E-07	2.09E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p2_u_x_m_0p5_square_regularly_1_distorted/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
1.19E-16	5.55E-16	1.18E-14
1.38E-15	5.87E-15	1.95E-13
6.34E-15	2.66E-14	6.16E-13
2.68E-14	1.12E-13	2.40E-12
1.62E-13	6.51E-13	1.11E-11
6.00E-13	2.37E-12	3.90E-11
2.71E-12	1.07E-11	1.59E-10
1.10E-11	4.32E-11	6.93E-10
4.40E-11	1.74E-10	2.77E-09
1.76E-10	6.95E-10	1.06E-08
7.06E-10	2.78E-09	4.26E-08
2.83E-09	1.11E-08	1.72E-07
9.76E-09	3.84E-08	6.53E-07
4.05E-08	1.60E-07	2.66E-06
1.65E-07	6.49E-07	1.06E-05
6.25E-07	2.45E-06	4.19E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p3_u_x_m_0p5_square_regularly_2_distorted/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.17E-02	2.89E-01	2.00E+00
1.24E-02	1.53E-01	2.00E+00
3.27E-03	7.77E-02	2.00E+00
8.30E-04	3.90E-02	2.00E+00
2.08E-04	1.95E-02	2.00E+00
5.21E-05	9.77E-03	2.00E+00
1.30E-05	4.88E-03	2.00E+00
3.26E-06	2.44E-03	2.00E+00
8.15E-07	1.22E-03	2.00E+00
2.04E-07	6.10E-04	2.00E+00
5.09E-08	3.05E-04	2.00E+00
1.27E-08	1.53E-04	2.00E+00
3.19E-09	7.63E-05	2.00E+00
7.95E-10	3.82E-05	2.00E+00
2.08E-10	1.91E-05	2.00E+00
4.90E-11	9.54E-06	2.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p3_u_x_m_0p5_square_regularly_2_distorted/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.88E-17	1.25E-16	6.47E-16
5.12E-17	3.42E-16	3.18E-15
1.07E-16	9.19E-16	1.94E-14
4.36E-16	1.70E-15	5.23E-14
1.29E-15	6.75E-15	2.59E-13
7.91E-16	1.07E-14	1.20E-12
4.06E-15	3.47E-14	4.24E-12
1.84E-14	1.46E-13	1.72E-11
9.98E-14	4.52E-13	6.58E-11
1.21E-13	9.01E-13	2.40E-10
4.49E-13	3.53E-12	9.88E-10
1.14E-12	8.89E-12	3.95E-09
5.15E-12	3.74E-11	1.62E-08
1.23E-11	5.34E-11	6.56E-08
2.39E-11	1.90E-10	2.62E-07
1.00E-10	6.11E-10	1.05E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p3_u_x_m_0p5_square_regularly_2_distorted/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
6.89E-17	3.18E-16	4.11E-15
1.36E-16	6.71E-16	2.34E-14
2.04E-16	1.97E-15	6.89E-14
2.30E-16	4.20E-15	3.56E-13
3.62E-15	1.85E-14	1.16E-12
1.22E-14	5.08E-14	4.64E-12
3.21E-14	1.26E-13	1.77E-11
1.66E-13	6.18E-13	6.97E-11
2.89E-13	1.31E-12	2.96E-10
4.38E-13	2.26E-12	1.16E-09
6.09E-12	2.51E-11	4.83E-09
1.68E-12	1.26E-11	1.83E-08
7.26E-11	2.82E-10	7.68E-08
2.69E-10	1.01E-09	3.04E-07
1.10E-10	5.77E-10	1.19E-06
4.66E-09	1.78E-08	4.85E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p3_u_x_m_0p5_square_regularly_2_distorted/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
7.17E-17	3.26E-16	3.24E-15
1.18E-16	1.08E-15	2.87E-14
6.73E-16	5.38E-15	1.51E-13
1.78E-15	1.59E-14	4.87E-13
6.34E-15	3.52E-14	2.64E-12
1.37E-14	7.96E-14	1.10E-11
6.14E-14	3.44E-13	4.52E-11
1.20E-13	5.59E-13	1.68E-10
3.74E-13	1.99E-12	6.74E-10
1.18E-12	5.29E-12	2.62E-09
3.00E-12	1.59E-11	1.06E-08
1.96E-11	7.80E-11	4.21E-08
9.96E-11	4.25E-10	1.76E-07
2.14E-11	2.64E-10	6.76E-07
2.12E-09	8.21E-09	2.81E-06
8.97E-09	3.51E-08	1.12E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p3_u_x_m_0p5_square_regularly_2_distorted/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
1.19E-16	5.55E-16	1.18E-14
1.82E-16	1.24E-15	8.16E-14
1.80E-15	8.43E-15	2.21E-13
1.99E-15	1.70E-14	1.14E-12
1.30E-14	5.53E-14	4.67E-12
1.75E-14	1.11E-13	1.97E-11
5.07E-14	2.46E-13	7.73E-11
3.49E-13	1.63E-12	3.19E-10
1.72E-13	2.10E-12	1.19E-09
1.69E-12	8.46E-12	4.71E-09
2.40E-12	2.57E-11	1.87E-08
3.25E-12	3.57E-11	7.58E-08
2.63E-11	1.84E-10	3.02E-07
1.03E-10	5.23E-10	1.22E-06
4.19E-09	1.64E-08	5.18E-06
1.74E-08	6.63E-08	2.06E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_error_deg_1.txt <==
u	nabla_u	Hu
1.90E+01	6.48E+01	2.81E+02
7.11E+00	2.77E+01	1.39E+02
3.11E+00	1.07E+01	3.22E+02
2.13E-02	2.44E+00	3.60E+02
6.76E-03	1.53E+00	3.45E+02
1.74E-03	7.74E-01	3.45E+02
4.37E-04	3.88E-01	3.45E+02
1.10E-04	1.94E-01	3.45E+02
2.74E-05	9.72E-02	3.45E+02
6.85E-06	4.86E-02	3.45E+02
6.85E-06	4.86E-02	3.45E+02
1.71E-06	2.43E-02	3.45E+02
1.71E-06	2.43E-02	3.45E+02
4.30E-07	1.22E-02	3.45E+02
4.28E-07	1.22E-02	3.45E+02
3.98E-07	1.15E-02	3.45E+02
3.97E-07	1.14E-02	3.45E+02
1.07E-07	6.08E-03	344.819
1.07E-07	6.08E-03	344.819
2.68E-08	3.04E-03	344.819
2.68E-08	3.04E-03	344.819
1.20E-08	1.83E-03	344.819
1.20E-08	1.83E-03	344.819
6.69E-09	1.52E-03	344.819
6.64E-09	1.51E-03	344.819
2.69E-09	8.73E-04	344.819
1.69E-09	7.60E-04	344.819
1.65E-09	7.47E-04	344.819
1.44E-09	3.78E-04	344.819
9.47E-08	2.15E-04	344.819


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
10.681	38.7127	173.403
10.681	38.7127	173.403
10.681	38.7127	173.403
2.59835	11.3133	232.157
5.50214	18.7988	278.792
5.50214	18.7988	278.792
0.279525	2.74382	387.264
1.41E-01	2.03014	319.304
1.41E-01	2.03014	319.304
4.06E-03	1.0383	232.242
5.06E-04	0.221367	107.747
5.06E-04	0.221367	107.747
4.35E-04	0.216615	106.994
3.11E-04	0.158442	85.0957
9.70E-05	0.0674214	57.2296
4.07E-05	0.0411634	43.9441
3.15E-05	0.0328117	38.0329
1.21E-05	0.0168243	28.7228
6.92E-06	1.37E-02	27.2692
2.05E-06	4.99E-03	15.1477
8.60E-07	3.41E-03	13.5787
6.31E-07	2.56E-03	10.9606
1.98E-07	1.08E-03	7.23626
1.08E-07	8.57E-04	6.81334
7.67E-08	6.23E-04	5.38422
1.39E-08	2.18E-04	3.43966
1.36E-08	2.16E-04	3.42408
4.28E-09	8.14E-05	1.92219
1.70E-09	5.41E-05	1.71673
1.26E-09	4.09E-05	1.39094
8.78E-10	2.96E-05	1.139
2.18E-10	1.35E-05	0.857687
1.72E-10	8.92E-06	0.635349
1.80E-10	5.01E-06	0.478082
1.29E-10	3.33E-06	0.423568
4.27E-10	1.10E-06	0.22939
1.25E-09	8.46E-07	0.214789
7.97E-10	6.25E-07	0.171399
1.06E-09	6.15E-07	0.169476
2.05E-08	2.22E-07	0.107307
4.65E-09	1.41E-07	0.0795944
7.17E-09	7.02E-08	0.0565736
7.77E-09	5.73E-08	0.0521399
2.78E-08	9.61E-08	0.0286359


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_error_deg_3.txt <==
u	nabla_u	Hu
6.63E+00	22.6287	137.861
6.63E+00	2.26E+01	1.38E+02
3.00E+00	11.65	332.662
6.88E-01	3.12285	449.802
3.46E-01	2.21085	348.751
1.21E-02	1.34E+00	202.317
1.25E-02	1.34E+00	202.069
5.10E-04	6.91E-02	39.1929
2.26E-04	5.81E-02	37.8906
1.61E-04	4.44E-02	30.2096
3.15E-05	2.39E-02	19.7365
3.15E-05	2.39E-02	19.7365
2.78E-05	2.12E-02	17.5701
2.01E-06	3.05E-03	5.0456
2.01E-06	3.05E-03	5.04397
3.80E-07	6.59E-04	1.53939
1.35E-07	3.89E-04	1.27375
1.24E-07	3.76E-04	1.24828
1.23E-08	5.57E-05	0.330721
7.91E-09	4.79E-05	0.317576
4.18E-09	2.57E-05	0.180341
5.92E-10	6.30E-06	0.080428
4.93E-10	5.97E-06	0.0793016
9.64E-11	9.19E-07	0.0210258
8.56E-11	7.53E-07	0.0198868
1.10E-10	7.07E-07	0.0188168
3.24E-10	1.11E-07	0.00520022
3.27E-10	9.35E-08	0.00496407
1.06E-09	4.55E-08	0.0025892
1.31E-09	1.32E-08	1.26E-03
1.27E-09	1.24E-08	1.24E-03
5.06E-09	1.72E-08	3.27E-04
5.17E-09	1.75E-08	3.11E-04
7.67E-09	2.59E-08	2.78E-04
2.05E-08	6.94E-08	8.10E-05
2.09E-08	7.07E-08	7.78E-05
7.50E-08	2.55E-07	3.90E-05
8.30E-08	2.81E-07	2.07E-05
8.50E-08	2.87E-07	2.05E-05
3.29E-07	1.11E-06	1.93E-05
3.33E-07	1.13E-06	1.93E-05
6.29E-07	2.13E-06	3.78E-05
1.32E-06	4.49E-06	7.16E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_error_deg_4.txt <==
u	nabla_u	Hu
3.83E+00	1.38E+01	3.22E+02
1.84E+00	7.04E+00	3.08E+02
1.49E-01	2.48E+00	2.94E+02
7.52E-02	1.73E+00	2.15E+02
9.59E-04	7.64E-02	7.55E+01
9.56E-04	7.47E-02	7.53E+01
1.14E-04	4.95E-02	2.76E+01
8.93E-05	4.69E-02	2.71E+01
8.93E-05	4.69E-02	2.71E+01
6.32E-05	3.32E-02	1.93E+01
2.19E-06	2.23E-03	2.69E+00
2.19E-06	2.23E-03	2.69E+00
1.06E-06	1.07E-03	1.33E+00
7.06E-08	1.42E-04	3.45E-01
6.98E-08	1.42E-04	3.44E-01
4.84E-09	1.25E-05	4.82E-02
2.38E-09	9.11E-06	4.36E-02
2.12E-09	8.63E-06	0.0419369
1.08E-10	6.54E-07	0.00566837
6.89E-11	5.59E-07	5.43E-03
4.61E-11	3.58E-07	3.51E-03
1.99E-11	3.53E-08	6.80E-04
1.90E-11	3.48E-08	6.77E-04
7.54E-11	2.63E-09	8.93E-05
6.62E-11	2.20E-09	8.49E-05
9.35E-11	2.11E-09	8.11E-05
2.95E-10	1.01E-09	1.11E-05
2.81E-10	9.61E-10	1.06E-05
8.88E-10	3.02E-09	6.55E-06
1.19E-09	4.02E-09	1.40E-06
1.17E-09	3.95E-09	1.33E-06
4.67E-09	1.58E-08	5.36E-07
4.60E-09	1.56E-08	5.07E-07
7.00E-09	2.36E-08	7.57E-07
1.83E-08	6.19E-08	1.93E-06
1.85E-08	6.25E-08	1.94E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_error_deg_5.txt <==
u	nabla_u	Hu
1.38E+00	5.07E+00	4.15E+02
1.38E+00	5.07E+00	4.15E+02
1.38E+00	5.07E+00	4.15E+02
6.68E-01	2.97E+00	2.99E+02
6.68E-01	2.97E+00	2.99E+02
2.91E-02	6.90E-01	7.13E+01
4.97E-04	1.72E-01	6.22E+01
4.97E-04	1.72E-01	6.21E+01
1.35E-05	4.65E-03	2.38E+00
3.53E-06	1.72E-03	1.68E+00
1.93E-07	1.99E-04	3.06E-01
1.93E-07	1.99E-04	3.06E-01
7.80E-08	9.99E-05	1.64E-01
3.60E-09	6.84E-06	2.01E-02
2.44E-09	5.94E-06	1.93E-02
1.03E-09	2.62E-06	8.65E-03
1.12E-10	3.26E-07	1.50E-03
3.54E-11	1.80E-07	1.19E-03
6.22E-12	2.13E-08	1.54E-04
3.92E-12	5.76E-09	7.56E-05
9.75E-12	2.96E-09	3.91E-05
1.35E-11	2.12E-10	4.92E-06
9.00E-12	1.82E-10	4.73E-06
6.38E-11	2.17E-10	6.99E-07
5.75E-11	1.95E-10	2.96E-07
8.32E-11	2.81E-10	2.81E-07
2.64E-10	8.96E-10	6.78E-08
2.61E-10	8.84E-10	6.73E-08
7.35E-10	2.49E-09	2.35E-07
1.14E-09	3.85E-09	2.64E-07
9.53E-10	3.23E-09	2.61E-07
3.71E-09	1.26E-08	1.05E-06
4.23E-09	1.43E-08	1.06E-06
6.04E-09	2.04E-08	1.54E-06
1.57E-08	5.31E-08	4.20E-06
1.64E-08	5.55E-08	4.25E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_grid_size_deg_1.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
3.13E-02
1.56E-02
7.81E-03
3.91E-03
1.95E-03
9.77E-04
4.88E-04
2.44E-04
2.44E-04
1.22E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05
1.53E-05
7.63E-06
3.81E-06
3.81E-06
1.91E-06
9.54E-07
9.54E-07
9.54E-07
9.54E-07
4.77E-07
4.77E-07
2.38E-07
2.38E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_grid_size_deg_2.txt <==
minimum_grid_size
2.50E-01
1.25E-01
1.25E-01
1.25E-01
6.25E-02
6.25E-02
6.25E-02
3.13E-02
1.56E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
3.91E-03
1.95E-03
9.77E-04
9.77E-04
9.77E-04
9.77E-04
4.88E-04
4.88E-04
2.44E-04
2.44E-04
2.44E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05
1.53E-05
7.63E-06
7.63E-06
3.81E-06
3.81E-06
3.81E-06
1.91E-06
1.91E-06
1.91E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_grid_size_deg_3.txt <==
minimum_grid_size
0.25
1.25E-01
0.125
0.125
6.25E-02
6.25E-02
3.13E-02
3.13E-02
1.56E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
9.77E-04
4.88E-04
4.88E-04
4.88E-04
2.44E-04
2.44E-04
1.22E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05
1.53E-05
7.63E-06
7.63E-06
3.81E-06
3.81E-06
3.81E-06
1.91E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_grid_size_deg_4.txt <==
minimum_grid_size
2.50E-01
1.25E-01
1.25E-01
6.25E-02
6.25E-02
3.13E-02
3.13E-02
3.13E-02
1.56E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
0.000976562
0.000488281
0.000488281
0.000488281
0.000244141
0.000244141
1.22E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_grid_size_deg_5.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
6.25E-02
6.25E-02
6.25E-02
3.13E-02
1.56E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
7.81E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
0.000976562
0.000488281
0.000488281
0.000488281
0.000244141
0.000244141
1.22E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_ndofs_deg_1.txt <==
n_dofs
5
9
17
33
65
129
257
513
1025
1845
2622
3523
4581
5959
7747
10083
13108
17040
22151
28796
37434
48663
63261
82239
106910
138982
180676
234878
305346
396949


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_ndofs_deg_2.txt <==
n_dofs
9
11
13
15
19
23
29
37
47
59
75
97
125
161
209
271
351
455
591
767
995
1293
1679
2181
2835
3685
4789
6225
8091
10517
13671
17771
23101
30031
39039
50749
65973
85763
111491
144937
188417
244941
318423
413949


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_ndofs_deg_3.txt <==
n_dofs
13
1.60E+01
19
22
28
34
43
55
70
88
112
145
187
241
313
406
526
682
886
1150
1492
1939
2518
3271
4252
5527
7183
9337
12136
15775
20506
26656
34651
45046
58558
76123
98959
128644
167236
217405
282625
367411
477634


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_ndofs_deg_4.txt <==
n_dofs
17
21
25
29
37
45
57
73
93
117
149
193
249
321
417
541
701
909
1181
1533
1989
2585
3357
4361
5669
7369
9577
12449
16181
21033
27341
35541
46201
60061
78077
101497


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p4_u_x_m_0p5_square_uniform_amr_passive_base/0_sm/data_ndofs_deg_5.txt <==
n_dofs
21
26
31
36
46
56
71
91
116
146
186
241
311
401
521
676
876
1136
1476
1916
2486
3231
4196
5451
7086
9211
11971
15561
20226
26291
34176
44426
57751
75076
97596
126871


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_error_deg_1.txt <==
u	nabla_u	Hu
1.04E-02	0.00E+00	0.00E+00
2.60E-03	0.00E+00	0.00E+00
6.51E-04	0.00E+00	0.00E+00
1.63E-04	0.00E+00	0.00E+00
4.07E-05	0.00E+00	0.00E+00
1.02E-05	0.00E+00	0.00E+00
2.54E-06	0.00E+00	0.00E+00
6.36E-07	0.00E+00	0.00E+00
1.59E-07	0.00E+00	0.00E+00
7.94E-08	0.00E+00	0.00E+00
3.41E-08	0.00E+00	0.00E+00
2.27E-08	0.00E+00	0.00E+00
9.37E-09	0.00E+00	0.00E+00
7.53E-09	0.00E+00	0.00E+00
4.03E-09	0.00E+00	0.00E+00
2.20E-09	0.00E+00	0.00E+00
1.64E-09	0.00E+00	0.00E+00
6.08E-10	0.00E+00	0.00E+00
5.08E-10	0.00E+00	0.00E+00
3.34E-10	0.00E+00	0.00E+00
1.46E-10	0.00E+00	0.00E+00
1.12E-10	0.00E+00	0.00E+00
5.43E-11	0.00E+00	0.00E+00
2.26E-11	0.00E+00	0.00E+00
2.27E-10	0.00E+00	0.00E+00
2.96E-10	0.00E+00	0.00E+00
1.52E-09	0.00E+00	0.00E+00
2.38E-09	0.00E+00	0.00E+00
4.17E-09	0.00E+00	0.00E+00
3.06E-09	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
2.98E-17	0.00E+00	0.00E+00
1.77E-17	0.00E+00	0.00E+00
3.82E-17	0.00E+00	0.00E+00
8.43E-17	0.00E+00	0.00E+00
7.07E-17	0.00E+00	0.00E+00
3.39E-16	0.00E+00	0.00E+00
4.10E-16	0.00E+00	0.00E+00
1.77E-16	0.00E+00	0.00E+00
1.18E-15	0.00E+00	0.00E+00
2.78E-15	0.00E+00	0.00E+00
1.93E-15	0.00E+00	0.00E+00
2.45E-15	0.00E+00	0.00E+00
7.43E-15	0.00E+00	0.00E+00
1.94E-14	0.00E+00	0.00E+00
2.58E-14	0.00E+00	0.00E+00
3.39E-14	0.00E+00	0.00E+00
1.82E-14	0.00E+00	0.00E+00
1.71E-13	0.00E+00	0.00E+00
1.45E-13	0.00E+00	0.00E+00
1.72E-13	0.00E+00	0.00E+00
5.92E-14	0.00E+00	0.00E+00
6.84E-13	0.00E+00	0.00E+00
5.41E-13	0.00E+00	0.00E+00
2.78E-12	0.00E+00	0.00E+00
2.29E-12	0.00E+00	0.00E+00
2.01E-12	0.00E+00	0.00E+00
1.31E-11	0.00E+00	0.00E+00
8.72E-12	0.00E+00	0.00E+00
1.90E-11	0.00E+00	0.00E+00
1.96E-11	0.00E+00	0.00E+00
7.24E-11	0.00E+00	0.00E+00
1.66E-10	0.00E+00	0.00E+00
6.75E-11	0.00E+00	0.00E+00
4.97E-10	0.00E+00	0.00E+00
5.91E-10	0.00E+00	0.00E+00
5.21E-10	0.00E+00	0.00E+00
1.58E-09	0.00E+00	0.00E+00
1.11E-09	0.00E+00	0.00E+00
7.93E-09	0.00E+00	0.00E+00
8.23E-09	0.00E+00	0.00E+00
5.48E-09	0.00E+00	0.00E+00
3.36E-08	0.00E+00	0.00E+00
2.64E-08	0.00E+00	0.00E+00
2.86E-08	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_error_deg_3.txt <==
u	nabla_u	Hu
7.21E-17	0.00E+00	0.00E+00
4.56E-16	0.00E+00	0.00E+00
5.05E-16	0.00E+00	0.00E+00
5.25E-16	0.00E+00	0.00E+00
8.58E-16	0.00E+00	0.00E+00
1.22E-15	0.00E+00	0.00E+00
2.21E-15	0.00E+00	0.00E+00
2.53E-15	0.00E+00	0.00E+00
4.93E-15	0.00E+00	0.00E+00
7.98E-15	0.00E+00	0.00E+00
1.51E-14	0.00E+00	0.00E+00
3.40E-14	0.00E+00	0.00E+00
5.27E-14	0.00E+00	0.00E+00
9.71E-14	0.00E+00	0.00E+00
1.77E-13	0.00E+00	0.00E+00
1.74E-13	0.00E+00	0.00E+00
5.50E-13	0.00E+00	0.00E+00
7.80E-13	0.00E+00	0.00E+00
1.29E-12	0.00E+00	0.00E+00
2.41E-12	0.00E+00	0.00E+00
3.41E-12	0.00E+00	0.00E+00
6.89E-12	0.00E+00	0.00E+00
1.14E-11	0.00E+00	0.00E+00
1.58E-11	0.00E+00	0.00E+00
3.52E-11	0.00E+00	0.00E+00
5.35E-11	0.00E+00	0.00E+00
8.86E-11	0.00E+00	0.00E+00
1.66E-10	0.00E+00	0.00E+00
2.29E-10	0.00E+00	0.00E+00
4.68E-10	0.00E+00	0.00E+00
7.55E-10	0.00E+00	0.00E+00
1.05E-09	0.00E+00	0.00E+00
2.35E-09	0.00E+00	0.00E+00
3.45E-09	0.00E+00	0.00E+00
5.93E-09	0.00E+00	0.00E+00
1.10E-08	0.00E+00	0.00E+00
1.51E-08	0.00E+00	0.00E+00
3.15E-08	0.00E+00	0.00E+00
5.02E-08	0.00E+00	0.00E+00
7.30E-08	0.00E+00	0.00E+00
1.56E-07	0.00E+00	0.00E+00
2.24E-07	0.00E+00	0.00E+00
4.05E-07	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_error_deg_4.txt <==
u	nabla_u	Hu
3.31E-16	0.00E+00	0.00E+00
4.06E-16	0.00E+00	0.00E+00
5.23E-16	0.00E+00	0.00E+00
6.28E-16	0.00E+00	0.00E+00
7.82E-16	0.00E+00	0.00E+00
3.71E-16	0.00E+00	0.00E+00
2.15E-15	0.00E+00	0.00E+00
2.07E-15	0.00E+00	0.00E+00
3.59E-15	0.00E+00	0.00E+00
6.84E-15	0.00E+00	0.00E+00
1.06E-14	0.00E+00	0.00E+00
2.11E-14	0.00E+00	0.00E+00
5.65E-14	0.00E+00	0.00E+00
9.91E-14	0.00E+00	0.00E+00
1.34E-13	0.00E+00	0.00E+00
2.38E-13	0.00E+00	0.00E+00
4.44E-13	0.00E+00	0.00E+00
6.93E-13	0.00E+00	0.00E+00
1.06E-12	0.00E+00	0.00E+00
1.89E-12	0.00E+00	0.00E+00
2.62E-12	0.00E+00	0.00E+00
5.62E-12	0.00E+00	0.00E+00
9.28E-12	0.00E+00	0.00E+00
1.33E-11	0.00E+00	0.00E+00
2.69E-11	0.00E+00	0.00E+00
4.60E-11	0.00E+00	0.00E+00
7.95E-11	0.00E+00	0.00E+00
1.49E-10	0.00E+00	0.00E+00
2.17E-10	0.00E+00	0.00E+00
4.68E-10	0.00E+00	0.00E+00
7.45E-10	0.00E+00	0.00E+00
1.06E-09	0.00E+00	0.00E+00
2.15E-09	0.00E+00	0.00E+00
3.04E-09	0.00E+00	0.00E+00
4.90E-09	0.00E+00	0.00E+00
8.25E-09	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_error_deg_5.txt <==
u	nabla_u	Hu
1.18E-16	0.00E+00	0.00E+00
8.55E-17	0.00E+00	0.00E+00
3.71E-16	0.00E+00	0.00E+00
1.69E-16	0.00E+00	0.00E+00
8.43E-16	0.00E+00	0.00E+00
1.01E-15	0.00E+00	0.00E+00
3.50E-15	0.00E+00	0.00E+00
8.82E-15	0.00E+00	0.00E+00
6.37E-15	0.00E+00	0.00E+00
3.52E-15	0.00E+00	0.00E+00
1.42E-14	0.00E+00	0.00E+00
1.46E-14	0.00E+00	0.00E+00
1.83E-14	0.00E+00	0.00E+00
5.84E-14	0.00E+00	0.00E+00
1.92E-13	0.00E+00	0.00E+00
1.31E-13	0.00E+00	0.00E+00
2.99E-13	0.00E+00	0.00E+00
7.39E-13	0.00E+00	0.00E+00
1.14E-12	0.00E+00	0.00E+00
1.63E-12	0.00E+00	0.00E+00
2.77E-12	0.00E+00	0.00E+00
5.05E-12	0.00E+00	0.00E+00
7.70E-12	0.00E+00	0.00E+00
9.52E-12	0.00E+00	0.00E+00
2.41E-11	0.00E+00	0.00E+00
3.71E-11	0.00E+00	0.00E+00
7.18E-11	0.00E+00	0.00E+00
1.44E-10	0.00E+00	0.00E+00
1.86E-10	0.00E+00	0.00E+00
4.31E-10	0.00E+00	0.00E+00
7.05E-10	0.00E+00	0.00E+00
1.00E-09	0.00E+00	0.00E+00
2.06E-09	0.00E+00	0.00E+00
2.84E-09	0.00E+00	0.00E+00
4.49E-09	0.00E+00	0.00E+00
6.68E-09	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_grid_size_deg_1.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
3.13E-02
1.56E-02
7.81E-03
3.91E-03
1.95E-03
9.77E-04
4.88E-04
2.44E-04
2.44E-04
1.22E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05
1.53E-05
7.63E-06
3.81E-06
3.81E-06
1.91E-06
9.54E-07
9.54E-07
9.54E-07
9.54E-07
4.77E-07
4.77E-07
2.38E-07
2.38E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_grid_size_deg_2.txt <==
minimum_grid_size
2.50E-01
1.25E-01
1.25E-01
1.25E-01
6.25E-02
6.25E-02
6.25E-02
3.13E-02
1.56E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
3.91E-03
1.95E-03
9.77E-04
9.77E-04
9.77E-04
9.77E-04
4.88E-04
4.88E-04
2.44E-04
2.44E-04
2.44E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05
1.53E-05
7.63E-06
7.63E-06
3.81E-06
3.81E-06
3.81E-06
1.91E-06
1.91E-06
1.91E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_grid_size_deg_3.txt <==
minimum_grid_size
0.25
1.25E-01
0.125
0.125
6.25E-02
6.25E-02
3.13E-02
3.13E-02
1.56E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
9.77E-04
4.88E-04
4.88E-04
4.88E-04
2.44E-04
2.44E-04
1.22E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05
1.53E-05
7.63E-06
7.63E-06
3.81E-06
3.81E-06
3.81E-06
1.91E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_grid_size_deg_4.txt <==
minimum_grid_size
2.50E-01
1.25E-01
1.25E-01
6.25E-02
6.25E-02
3.13E-02
3.13E-02
3.13E-02
1.56E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
0.000976562
0.000488281
0.000488281
0.000488281
0.000244141
0.000244141
1.22E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_grid_size_deg_5.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
6.25E-02
6.25E-02
6.25E-02
3.13E-02
1.56E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
7.81E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
0.000976562
0.000488281
0.000488281
0.000488281
0.000244141
0.000244141
1.22E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_ndofs_deg_1.txt <==
n_dofs
5
9
17
33
65
129
257
513
1025
1845
2622
3523
4581
5959
7747
10083
13108
17040
22151
28796
37434
48663
63261
82239
106910
138982
180676
234878
305346
396949


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_ndofs_deg_2.txt <==
n_dofs
9
11
13
15
19
23
29
37
47
59
75
97
125
161
209
271
351
455
591
767
995
1293
1679
2181
2835
3685
4789
6225
8091
10517
13671
17771
23101
30031
39039
50749
65973
85763
111491
144937
188417
244941
318423
413949


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_ndofs_deg_3.txt <==
n_dofs
13
1.60E+01
19
22
28
34
43
55
70
88
112
145
187
241
313
406
526
682
886
1150
1492
1939
2518
3271
4252
5527
7183
9337
12136
15775
20506
26656
34651
45046
58558
76123
98959
128644
167236
217405
282625
367411
477634


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_ndofs_deg_4.txt <==
n_dofs
17
21
25
29
37
45
57
73
93
117
149
193
249
321
417
541
701
909
1181
1533
1989
2585
3357
4361
5669
7369
9577
12449
16181
21033
27341
35541
46201
60061
78077
101497


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/0p5_u_x_m_0p5_square_uniform_amr_passive_dependent/0_sm/data_ndofs_deg_5.txt <==
n_dofs
21
26
31
36
46
56
71
91
116
146
186
241
311
401
521
676
876
1136
1476
1916
2486
3231
4196
5451
7086
9211
11971
15561
20226
26291
34176
44426
57751
75076
97596
126871


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/We_use_data_on_nov_18_2020_for_p_=_1.txt <==


This is to avoid the error of u using P1 decreases to much.


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/data_error_deg_1.txt <==
u	u_x	u_xx
3.65E-002	2.31E-001	0.0000000
9.13E-003	1.16E-001	0.0000000
2.28E-003	5.78E-002	0.0000000
5.71E-004	2.89E-002	0.0000000
1.43E-004	1.45E-002	0.0000000
3.57E-005	7.23E-003	0.0000000
8.93E-006	3.61E-003	0.0000000
2.23E-006	1.81E-003	0.0000000
5.58E-007	9.03E-004	0.0000000
1.39E-007	4.52E-004	0.0000000
3.49E-008	2.26E-004	0.0000000
8.71E-009	1.13E-004	0.0000000
2.17E-009	5.65E-005	0.0000000
5.26E-010	2.82E-005	0.0000000
2.11E-010	1.41E-005	0.0000000
3.27E-010	7.06E-006	0.0000000
2.86E-010	3.53E-006	0.0000000
8.45E-009	1.76E-006	0.0000000
2.21E-007	1.15E-006	0.0000000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/data_error_deg_10.txt <==
abs_error_u	abs_error_du	abs_error_ddu
4.81E-13	3.86E-11	5.22E-09
3.60E-15	4.27E-14	8.97E-12
3.28E-14	1.14E-13	1.64E-11
1.64E-13	5.22E-13	6.53E-11
2.91E-13	1.28E-12	2.64E-10
2.63E-12	8.31E-12	1.04E-09
1.06E-11	3.35E-11	4.09E-09
4.37E-11	1.38E-10	1.65E-08
1.74E-10	5.49E-10	6.64E-08
6.95E-10	2.19E-09	2.67E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/data_error_deg_15.txt <==
abs_error_u	abs_error_du	abs_error_ddu
2.36E-14	7.85E-14	4.13E-12
1.37E-13	4.36E-13	1.23E-11
5.03E-13	1.62E-12	5.83E-11
2.29E-12	7.23E-12	2.18E-10
9.32E-12	2.94E-11	8.36E-10
3.76E-11	1.19E-10	3.29E-09
1.51E-10	4.76E-10	1.35E-08
6.03E-10	1.90E-09	5.37E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
1.57E-03	2.44E-02	3.77E-01
2.02E-04	6.27E-03	1.94E-01
2.55E-05	1.58E-03	9.78E-02
3.19E-06	3.95E-04	4.90E-02
3.99E-07	9.88E-05	2.45E-02
4.98E-08	2.47E-05	1.22E-02
6.23E-09	6.18E-06	6.12E-03
7.79E-010	1.54E-006	3.06E-003
9.74E-011	3.86E-007	1.53E-003
1.46E-011	9.65E-008	7.66E-004
1.09E-011	2.41E-008	3.83E-004
7.75E-012	6.03E-009	1.91E-004
7.28E-011	1.53E-009	9.57E-005
6.15E-010	2.05E-009	4.79E-005
2.64E-009	8.55E-009	2.40E-005
1.08E-008	3.51E-008	1.28E-005
3.84E-008	1.25E-007	1.89E-005
1.58E-007	5.10E-007	7.07E-005
6.22E-007	2.01E-006	2.81E-004
2.46E-006	7.97E-006	1.14E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/data_error_deg_20.txt <==
abs_error_u	abs_error_du	abs_error_ddu
4.87E-14	1.58E-13	6.37E-12
2.88E-13	9.14E-13	2.40E-11
1.19E-12	3.76E-12	8.72E-11
4.70E-12	1.48E-11	3.65E-10
1.87E-11	5.91E-11	1.46E-09
7.54E-11	2.38E-10	5.54E-09
3.00E-10	9.48E-10	2.22E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.38E-04	3.28E-03	8.45E-02
8.83E-06	4.18E-04	2.16E-02
5.54E-07	5.25E-05	5.44E-03
3.47E-08	6.56E-06	1.36E-03
2.17E-09	8.20E-07	3.40E-04
1.35E-10	1.03E-07	8.51E-05
9.36E-12	1.28E-08	2.13E-05
1.62E-011	1.60E-009	5.32E-006
6.44E-011	2.85E-010	1.33E-006
2.56E-010	8.09E-010	3.33E-007
5.29E-010	1.67E-009	8.79E-008
2.07E-009	6.55E-009	1.04E-007
1.64E-008	5.17E-008	4.78E-007
3.31E-008	1.05E-007	1.63E-006
2.62E-007	8.28E-007	7.65E-006
1.05E-006	3.31E-006	3.06E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
9.74E-06	3.11E-04	1.17E-02
3.00E-07	1.91E-05	1.45E-03
9.39E-09	1.19E-06	1.81E-04
2.94E-10	7.46E-08	2.26E-05
9.18E-12	4.66E-09	2.83E-06
1.47E-12	2.91E-10	3.54E-07
5.84E-12	2.59E-11	4.42E-08
2.33E-011	7.37E-011	5.57E-009
9.32E-011	2.94E-010	2.75E-009
3.72E-010	1.18E-009	1.09E-008
1.49E-009	4.70E-009	4.29E-008
5.96E-009	1.88E-008	1.74E-007
2.39E-008	7.53E-008	7.00E-007
5.32E-008	1.68E-007	2.47E-006
3.82E-007	1.21E-006	1.12E-005
8.46E-007	2.67E-006	3.96E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.55E-07	2.20E-05	1.13E-03
9.45E-09	7.52E-07	7.72E-05
1.49E-10	2.38E-08	4.89E-06
2.36E-12	7.45E-10	3.06E-07
1.18E-12	2.36E-11	1.92E-08
4.69E-12	1.48E-11	1.20E-09
1.88E-11	5.92E-11	3.67E-10
7.53E-011	2.38E-010	1.41E-009
3.02E-010	9.52E-010	5.65E-009
1.21E-009	3.81E-009	2.23E-008
4.83E-009	1.53E-008	9.02E-008
1.93E-008	6.10E-008	3.59E-007
7.72E-008	2.44E-007	1.44E-006
3.09E-007	9.75E-007	5.76E-006
1.24E-006	3.90E-006	2.31E-005
4.94E-006	1.56E-005	9.23E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/data_error_deg_6.txt <==
abs_error_u	abs_error_du	abs_error_ddu
4.55E-08	2.19E-06	1.43E-04
3.35E-10	3.21E-08	4.23E-06
2.60E-12	4.98E-10	1.32E-07
1.08E-13	7.78E-12	4.11E-09
4.18E-13	1.33E-12	1.32E-10
1.67E-12	5.27E-12	1.32E-10
3.55E-12	1.13E-11	3.83E-10
1.54E-11	4.93E-11	1.64E-09
1.11E-10	3.49E-10	8.42E-09
4.45E-10	1.40E-09	3.27E-08
1.78E-09	5.61E-09	1.34E-07
7.10E-09	2.24E-08	5.34E-07
2.84E-08	8.95E-08	2.14E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/data_error_deg_7.txt <==
abs_error_u	abs_error_du	abs_error_ddu
1.73E-09	9.54E-08	7.84E-06
8.31E-12	9.28E-10	1.52E-07
3.35E-14	7.41E-12	2.43E-09
1.70E-14	1.12E-13	5.32E-11
7.68E-14	2.74E-13	1.05E-10
3.63E-13	1.17E-12	4.25E-10
1.53E-12	4.85E-12	1.74E-09
6.25E-12	1.98E-11	6.74E-09
2.56E-11	8.09E-11	2.76E-08
1.01E-10	3.18E-10	1.11E-07
3.95E-10	1.25E-09	4.39E-07
1.58E-09	4.99E-09	1.75E-06
6.25E-09	1.97E-08	7.00E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/data_error_deg_8.txt <==
abs_error_u	abs_error_du	abs_error_ddu
1.64E-10	1.06E-08	1.04E-06
2.91E-13	3.69E-11	7.30E-09
1.45E-13	4.80E-13	5.83E-11
5.93E-13	1.87E-12	2.03E-11
2.41E-12	7.59E-12	7.61E-11
9.62E-12	3.04E-11	3.11E-10
3.84E-11	1.21E-10	1.26E-09
1.53E-10	4.83E-10	4.85E-09
6.12E-10	1.93E-09	1.96E-08
2.45E-09	7.74E-09	7.81E-08
9.82E-09	3.10E-08	3.11E-07
3.93E-08	1.24E-07	1.26E-06
1.57E-07	4.96E-07	5.02E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p0_u_exp_m_x_m_0p5_square_uniform/0_sm/data_error_deg_9.txt <==
abs_error_u	abs_error_du	abs_error_ddu
4.26E-12	3.00E-10	3.53E-08
3.23E-14	8.98E-13	2.07E-10
1.19E-13	3.79E-13	7.47E-12
4.66E-13	1.47E-12	3.12E-11
1.85E-12	5.85E-12	1.22E-10
8.80E-12	2.79E-11	4.73E-10
2.99E-11	9.43E-11	1.94E-09
1.20E-10	3.77E-10	7.88E-09
5.48E-10	1.73E-09	3.02E-08
1.92E-09	6.04E-09	1.25E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p1_u_exp_m_x_m_0p5_square_randomly_distorted/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
5.94E-02	3.10E-01	1.59E+00
2.14E-02	1.76E-01	1.60E+00
4.37E-03	7.78E-02	1.60E+00
1.18E-03	4.02E-02	1.60E+00
2.83E-04	1.96E-02	1.60E+00
6.84E-05	9.63E-03	1.60E+00
1.75E-05	4.87E-03	1.60E+00
4.90E-06	2.61E-03	1.60E+00
1.17E-06	1.27E-03	1.60E+00
2.94E-07	6.37E-04	1.60E+00
7.22E-08	3.15E-04	1.60E+00
1.82E-08	1.59E-04	1.60E+00
4.33E-09	7.90E-05	1.60E+00
7.10E-10	3.94E-05	1.60E+00
2.59E-09	1.98E-05	1.60E+00
6.88E-09	9.86E-06	1.60E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p1_u_exp_m_x_m_0p5_square_randomly_distorted/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
2.38E-03	2.57E-02	3.48E-01
4.46E-04	7.95E-03	1.84E-01
4.79E-05	2.18E-03	1.08E-01
1.29E-05	9.10E-04	6.79E-02
1.58E-06	2.28E-04	3.49E-02
1.84E-07	5.32E-05	1.66E-02
2.38E-08	1.36E-05	8.38E-03
3.03E-09	3.47E-06	4.25E-03
3.74E-10	8.57E-07	2.11E-03
5.00E-11	2.24E-07	1.08E-03
3.50E-11	5.51E-08	5.36E-04
2.13E-10	1.40E-08	2.70E-04
2.14E-09	8.52E-09	1.34E-04
1.58E-08	5.04E-08	6.70E-05
7.15E-08	2.25E-07	3.40E-05
2.79E-07	8.81E-07	2.67E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p1_u_exp_m_x_m_0p5_square_randomly_distorted/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
5.34E-04	9.19E-03	1.66E-01
7.89E-05	2.10E-03	6.06E-02
3.82E-06	2.04E-04	1.23E-02
2.39E-07	2.55E-05	3.05E-03
1.41E-08	3.01E-06	7.26E-04
8.54E-10	3.65E-07	1.77E-04
5.47E-11	4.67E-08	4.52E-05
6.04E-12	6.85E-09	1.29E-05
1.26E-11	8.13E-10	3.09E-06
1.11E-11	1.17E-10	7.69E-07
4.20E-10	1.44E-09	2.43E-07
4.85E-09	1.53E-08	7.28E-07
9.50E-09	3.02E-08	2.30E-06
2.98E-08	9.51E-08	8.04E-06
3.46E-08	1.38E-07	2.95E-05
4.95E-08	2.55E-07	1.07E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p1_u_exp_m_x_m_0p5_square_randomly_distorted/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
2.89E-05	6.40E-04	1.76E-02
2.23E-06	7.75E-05	3.36E-03
3.87E-08	3.21E-06	3.39E-04
3.84E-09	5.43E-07	9.22E-05
1.13E-10	3.24E-08	1.12E-05
3.47E-12	1.91E-09	1.31E-06
1.83E-12	1.24E-10	1.69E-07
5.10E-12	1.87E-11	2.20E-08
9.05E-11	2.97E-10	1.76E-08
3.48E-10	1.13E-09	6.19E-08
1.05E-09	3.64E-09	2.32E-07
2.45E-09	8.51E-09	7.42E-07
2.28E-08	7.84E-08	4.58E-06
1.57E-07	4.98E-07	2.06E-05
3.31E-07	1.13E-06	7.47E-05
3.40E-07	1.63E-06	2.78E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p1_u_exp_m_x_m_0p5_square_randomly_distorted/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
4.71E-06	1.35E-04	4.88E-03
2.91E-07	1.29E-05	7.34E-04
3.58E-09	3.17E-07	3.62E-05
5.11E-11	9.05E-09	2.07E-06
8.99E-13	2.67E-10	1.23E-07
1.54E-12	9.64E-12	7.49E-09
1.21E-11	3.81E-11	1.56E-09
3.02E-11	9.74E-11	7.27E-09
1.47E-10	4.83E-10	2.91E-08
9.47E-10	2.99E-09	1.22E-07
3.00E-09	9.47E-09	4.59E-07
1.30E-08	4.10E-08	1.72E-06
3.99E-08	1.27E-07	6.38E-06
1.24E-07	3.96E-07	2.42E-05
5.65E-07	1.79E-06	9.69E-05
2.66E-06	8.38E-06	3.85E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p2_u_exp_m_x_m_0p5_square_regularly_1_distorted/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
3.31E-02	2.33E-01	1.60E+00
1.79E-02	1.67E-01	1.60E+00
1.18E-02	1.32E-01	1.60E+00
9.20E-03	1.14E-01	1.60E+00
8.03E-03	1.05E-01	1.60E+00
7.48E-03	1.01E-01	1.60E+00
7.22E-03	9.90E-02	1.60E+00
7.09E-03	9.79E-02	1.60E+00
7.02E-03	9.74E-02	1.60E+00
6.99E-03	9.71E-02	1.60E+00
6.97E-03	9.70E-02	1.60E+00
6.96E-03	9.69E-02	1.60E+00
6.96E-03	9.69E-02	1.60E+00
6.96E-03	9.69E-02	1.60E+00
6.96E-03	9.69E-02	1.60E+00
6.96E-03	9.69E-02	1.60E+00
6.96E-03	9.69E-02	1.60E+00
6.96E-03	9.69E-02	1.60E+00
6.96E-03	9.69E-02	1.60E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p2_u_exp_m_x_m_0p5_square_regularly_1_distorted/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.57E-03	2.44E-02	3.77E-01
4.61E-04	9.53E-03	2.10E-01
2.08E-04	5.13E-03	1.36E-01
1.31E-04	3.58E-03	1.03E-01
1.02E-04	2.94E-03	8.87E-02
8.94E-05	2.65E-03	8.21E-02
8.36E-05	2.52E-03	7.90E-02
8.08E-05	2.45E-03	7.75E-02
7.94E-05	2.42E-03	7.68E-02
7.87E-05	2.40E-03	7.64E-02
7.84E-05	2.40E-03	7.62E-02
7.82E-05	2.39E-03	7.61E-02
7.81E-05	2.39E-03	7.61E-02
7.81E-05	2.39E-03	7.61E-02
7.80E-05	2.39E-03	7.61E-02
7.80E-05	2.39E-03	7.61E-02
7.80E-05	2.39E-03	7.61E-02
7.80E-05	2.39E-03	7.61E-02
7.80E-05	2.39E-03	7.61E-02


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p2_u_exp_m_x_m_0p5_square_regularly_1_distorted/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.38E-04	3.28E-03	8.45E-02
4.47E-05	1.42E-03	4.86E-02
2.09E-05	7.96E-04	3.28E-02
1.34E-05	5.65E-04	2.59E-02
1.05E-05	4.68E-04	2.28E-02
9.22E-06	4.24E-04	2.12E-02
8.63E-06	4.03E-04	2.05E-02
8.35E-06	3.93E-04	2.01E-02
8.21E-06	3.88E-04	2.00E-02
8.14E-06	3.86E-04	1.99E-02
8.11E-06	3.84E-04	1.98E-02
8.09E-06	3.84E-04	1.98E-02
8.08E-06	3.83E-04	1.98E-02
8.08E-06	3.83E-04	1.98E-02
8.08E-06	3.83E-04	1.98E-02
8.10E-06	3.83E-04	1.98E-02
8.43E-06	3.83E-04	1.98E-02
1.26E-05	3.85E-04	1.98E-02
3.93E-05	4.09E-04	2.02E-02


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p2_u_exp_m_x_m_0p5_square_regularly_1_distorted/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
9.74E-06	3.11E-04	1.17E-02
1.64E-06	6.91E-05	3.49E-03
5.17E-07	2.62E-05	1.59E-03
2.64E-07	1.48E-05	1.00E-03
1.84E-07	1.09E-05	7.82E-04
1.52E-07	9.29E-06	6.86E-04
1.38E-07	8.55E-06	6.41E-04
1.31E-07	8.20E-06	6.20E-04
1.28E-07	8.03E-06	6.09E-04
1.26E-07	7.95E-06	6.04E-04
1.25E-07	7.90E-06	6.02E-04
1.25E-07	7.88E-06	6.00E-04
1.26E-07	7.87E-06	6.00E-04
1.37E-07	7.87E-06	5.99E-04
4.45E-07	8.02E-06	6.00E-04
1.71E-06	1.01E-05	6.11E-04
6.82E-06	2.65E-05	7.64E-04
2.73E-05	1.02E-04	1.99E-03
1.09E-04	4.05E-04	7.62E-03


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p2_u_exp_m_x_m_0p5_square_regularly_1_distorted/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.55E-07	2.20E-05	1.13E-03
1.09E-07	5.80E-06	3.96E-04
3.65E-08	2.33E-06	1.91E-04
1.91E-08	1.36E-06	1.23E-04
1.34E-08	1.01E-06	9.71E-05
1.11E-08	8.61E-07	8.56E-05
1.01E-08	7.95E-07	8.02E-05
9.65E-09	7.63E-07	7.77E-05
9.43E-09	7.48E-07	7.64E-05
9.40E-09	7.40E-07	7.58E-05
1.07E-08	7.37E-07	7.54E-05
2.11E-08	7.38E-07	7.53E-05
8.69E-08	8.01E-07	7.53E-05
3.46E-07	1.48E-06	7.67E-05
1.38E-06	5.18E-06	9.70E-05
5.53E-06	2.05E-05	2.57E-04
2.21E-05	8.20E-05	9.85E-04
8.85E-05	3.28E-04	3.93E-03
3.54E-04	1.31E-03	1.57E-02


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p3_u_exp_m_x_m_0p5_square_regularly_2_distorted/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
3.31E-02	2.33E-01	1.60E+00
1.10E-02	1.31E-01	1.60E+00
2.98E-03	6.75E-02	1.60E+00
7.62E-04	3.40E-02	1.60E+00
1.92E-04	1.70E-02	1.60E+00
4.79E-05	8.51E-03	1.60E+00
1.20E-05	4.26E-03	1.60E+00
3.00E-06	2.13E-03	1.60E+00
7.49E-07	1.06E-03	1.60E+00
1.87E-07	5.32E-04	1.60E+00
4.68E-08	2.66E-04	1.60E+00
1.17E-08	1.33E-04	1.60E+00
2.94E-09	6.65E-05	1.60E+00
7.33E-10	3.32E-05	1.60E+00
1.59E-10	1.66E-05	1.60E+00
2.21E-10	8.31E-06	1.60E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p3_u_exp_m_x_m_0p5_square_regularly_2_distorted/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.57E-03	2.44E-02	3.77E-01
1.95E-04	5.62E-03	1.77E-01
2.29E-05	1.37E-03	8.80E-02
2.84E-06	3.42E-04	4.41E-02
3.55E-07	8.56E-05	2.20E-02
4.44E-08	2.14E-05	1.10E-02
5.55E-09	5.35E-06	5.51E-03
6.94E-10	1.34E-06	2.76E-03
8.68E-11	3.34E-07	1.38E-03
1.09E-11	8.36E-08	6.89E-04
2.16E-11	2.09E-08	3.44E-04
6.07E-12	5.23E-09	1.72E-04
8.52E-11	1.34E-09	8.61E-05
2.53E-10	9.39E-10	4.31E-05
5.48E-10	2.06E-09	2.16E-05
8.18E-10	5.87E-09	1.21E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p3_u_exp_m_x_m_0p5_square_regularly_2_distorted/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.38E-04	3.28E-03	8.45E-02
1.77E-05	7.00E-04	3.03E-02
1.43E-06	1.04E-04	8.36E-03
9.56E-08	1.35E-05	2.14E-03
6.09E-09	1.71E-06	5.38E-04
3.82E-10	2.14E-07	1.35E-04
2.39E-11	2.68E-08	3.37E-05
2.44E-12	3.35E-09	8.42E-06
7.73E-12	4.20E-10	2.11E-06
1.81E-12	5.47E-11	5.27E-07
1.14E-11	6.00E-11	1.36E-07
2.92E-11	1.54E-10	1.05E-07
1.23E-10	6.54E-10	3.91E-07
7.06E-10	2.59E-09	1.55E-06
1.63E-08	5.30E-08	6.32E-06
6.25E-08	2.02E-07	2.53E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p3_u_exp_m_x_m_0p5_square_regularly_2_distorted/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
9.74E-06	3.11E-04	1.17E-02
4.07E-07	2.20E-05	1.47E-03
1.17E-08	1.26E-06	1.71E-04
3.52E-10	7.72E-08	2.12E-05
1.10E-11	4.83E-09	2.66E-06
3.73E-13	3.02E-10	3.32E-07
4.66E-13	1.90E-11	4.15E-08
2.17E-12	7.37E-12	5.28E-09
1.40E-12	1.16E-11	3.51E-09
4.49E-11	1.50E-10	1.42E-08
6.95E-11	2.57E-10	5.70E-08
1.03E-10	4.82E-10	2.16E-07
5.79E-10	2.04E-09	8.64E-07
5.02E-09	1.73E-08	3.62E-06
2.58E-08	8.48E-08	1.45E-05
1.09E-07	3.59E-07	5.76E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p3_u_exp_m_x_m_0p5_square_regularly_2_distorted/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.55E-07	2.20E-05	1.13E-03
2.85E-08	1.89E-06	1.61E-04
7.15E-10	8.60E-08	1.34E-05
1.29E-11	2.99E-09	9.03E-07
2.77E-13	9.61E-11	5.75E-08
6.41E-13	3.74E-12	3.60E-09
4.05E-13	1.70E-12	4.48E-10
4.29E-12	1.47E-11	1.64E-09
6.76E-12	2.82E-11	6.27E-09
1.95E-11	7.41E-11	2.51E-08
2.43E-11	1.39E-10	9.79E-08
9.40E-10	3.04E-09	4.20E-07
3.45E-09	1.15E-08	1.69E-06
1.47E-08	4.83E-08	6.72E-06
2.49E-09	1.11E-08	2.54E-05
3.41E-08	1.08E-07	1.02E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p4_u_exp_m_x_m_0p5_square_custom_n_dofs/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
8.91E-09	2.56E-05	1.60E+00
2.59E-08	1.81E-05	1.60E+00
1.54E-08	1.28E-05	1.60E+00
1.57E-09	9.06E-06	1.60E+00
8.01E-08	6.41E-06	1.60E+00
7.73E-09	4.53E-06	1.60E+00
2.57E-08	3.20E-06	1.60E+00
1.26E-06	3.02E-06	1.60E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p4_u_exp_m_x_m_0p5_square_custom_n_dofs/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.16E-09	1.99E-08	3.47E-04
4.11E-10	9.97E-09	2.46E-04
6.00E-09	1.07E-08	1.74E-04
1.69E-09	4.18E-09	1.23E-04
4.79E-08	7.57E-08	8.68E-05
1.01E-07	1.59E-07	6.14E-05
1.15E-07	1.82E-07	4.34E-05
6.90E-08	1.09E-07	3.07E-05
3.83E-008	8.03E-008	2.18E-005
1.01E-006	1.60E-006	1.57E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p4_u_exp_m_x_m_0p5_square_custom_n_dofs/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
6.69E-010	1.06E-009	3.09E-007
3.06E-010	4.90E-010	1.57E-007
1.37E-009	2.17E-009	8.92E-008
2.00E-009	3.15E-009	6.92E-008
2.55E-009	5.21E-009	9.93E-008
4.87E-009	7.71E-009	1.91E-007
3.84E-008	6.08E-008	4.12E-007
1.59E-008	3.77E-008	7.05E-007
1.02E-008	4.81E-008	1.66E-006


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p4_u_exp_m_x_m_0p5_square_custom_n_dofs/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
1.08E-010	1.89E-010	3.16E-009
7.74E-011	1.46E-010	1.04E-008
7.11E-010	1.12E-009	1.68E-008
5.31E-010	8.41E-010	4.28E-008
2.38E-009	3.78E-009	5.84E-008
2.30E-009	3.63E-009	1.74E-007
2.26E-008	3.65E-008	1.83E-007
6.32E-010	1.46E-009	5.89E-007


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p4_u_exp_m_x_m_0p5_square_custom_n_dofs/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
1.69E-010	2.66E-010	2.37E-009
1.11E-010	1.80E-010	6.39E-009
2.11E-010	4.14E-010	9.29E-009
1.60E-009	2.52E-009	1.62E-008
6.66E-010	1.05E-009	2.84E-008
7.11E-009	1.12E-008	6.31E-008
4.76E-009	7.58E-009	1.12E-007


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p4_u_exp_m_x_m_0p5_square_custom_n_dofs/0_sm/data_xaxis_deg_1.txt <==
u	nabla u	Hu
18061	18061	18061
25538.2	25538.2	25538.2
36111	36111	36111
51061	51061	51061
72200.3	72200.3	72200.3
102091	102091	102091
144357	144357	144357
204121	204121	204121


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p4_u_exp_m_x_m_0p5_square_custom_n_dofs/0_sm/data_xaxis_deg_2.txt <==
u	nabla u	Hu
4517.97	4517.97	4517.97
6388.41	6388.41	6388.41
9033.21	9033.21	9033.21
12773	12773	12773
18061	18061	18061
25538.2	25538.2	25538.2
36111	36111	36111
51061	51061	51061
7.22E+004	7.22E+004	7.22E+004
1.02E+005	1.02E+005	1.02E+005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p4_u_exp_m_x_m_0p5_square_custom_n_dofs/0_sm/data_xaxis_deg_3.txt <==
u	nabla u	Hu
3.20E+003	3.20E+003	3.20E+003
4.52E+003	4.52E+003	4.52E+003
6.39E+003	6.39E+003	6.39E+003
9.03E+003	9.03E+003	9.03E+003
1.28E+004	1.28E+004	1.28E+004
1.81E+004	1.81E+004	1.81E+004
2.55E+004	2.55E+004	2.55E+004
3.61E+004	3.61E+004	3.61E+004
5.11E+004	5.11E+004	5.11E+004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p4_u_exp_m_x_m_0p5_square_custom_n_dofs/0_sm/data_xaxis_deg_4.txt <==
u	nabla u	Hu
2.26E+003	2.26E+003	2.26E+003
3.20E+003	3.20E+003	3.20E+003
4.52E+003	4.52E+003	4.52E+003
6.39E+003	6.39E+003	6.39E+003
9.03E+003	9.03E+003	9.03E+003
1.28E+004	1.28E+004	1.28E+004
1.81E+004	1.81E+004	1.81E+004
2.55E+004	2.55E+004	2.55E+004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/1p4_u_exp_m_x_m_0p5_square_custom_n_dofs/0_sm/data_xaxis_deg_5.txt <==
u	nabla u	Hu
1.60E+003	1.60E+003	1.60E+003
2.26E+003	2.26E+003	2.26E+003
3.20E+003	3.20E+003	3.20E+003
4.52E+003	4.52E+003	4.52E+003
6.39E+003	6.39E+003	6.39E+003
9.03E+003	9.03E+003	9.03E+003
1.28E+004	1.28E+004	1.28E+004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001/0_sm/data_error_deg_1.txt <==
u	nabla_u	Hu
3.44E-02	1.21E-01	4.27E-01
1.90E+01	6.48E+01	2.81E+02
7.11E+00	2.77E+01	1.39E+02
3.11E+00	1.07E+01	3.22E+02
2.13E-02	2.44E+00	3.60E+02
6.76E-03	1.53E+00	3.45E+02
1.74E-03	7.74E-01	3.45E+02
4.37E-04	3.88E-01	3.45E+02
1.10E-04	1.94E-01	3.45E+02
2.74E-05	9.72E-02	3.45E+02
6.85E-06	4.86E-02	3.45E+02
1.71E-06	2.43E-02	3.45E+02
4.28E-07	1.22E-02	3.45E+02
1.07E-07	6.08E-03	3.45E+02
2.68E-08	3.04E-03	3.45E+02
6.69E-09	1.52E-03	3.45E+02
1.67E-09	7.59E-04	3.45E+02
1.65E-09	3.80E-04	3.45E+02
9.65E-08	1.90E-04	3.45E+02
3.00E-08	9.49E-05	3.45E+02
1.61E-08	4.75E-05	3.45E+02
3.30E-09	2.37E-05	3.45E+02
6.73E-08	1.19E-05	344.819
1.15E-06	8.70E-06	344.819
1.85E-05	0.00010455	344.819


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
17.2978	57.1298	206.318
10.681	38.7127	173.403
5.50214	18.7988	278.792
0.279525	2.74382	387.264
0.00406514	1.0383	232.242
0.000436156	0.217174	107.225
5.56E-05	0.0551661	54.6386
6.98E-06	0.0138468	27.4505
8.74E-07	0.00346517	13.7417
1.09E-07	0.000866509	6.87292
1.37E-08	0.000216641	3.43672
1.71E-09	5.42E-05	1.71839
3.84E-10	1.35E-05	0.8592
1.28E-09	3.39E-06	0.429601
5.08E-09	8.46E-07	0.2148
2.05E-08	2.23E-07	0.1074
8.18E-08	2.82E-07	0.0537001
3.28E-07	1.11E-06	0.02685
1.36E-06	4.60E-06	0.0134251
5.26E-06	1.78E-05	0.00671446
2.10E-05	7.11E-05	0.00341872
8.41E-05	0.000284694	0.00311011
3.37E-04	0.00114168	0.0106045


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001/0_sm/data_error_deg_3.txt <==
u	nabla_u	Hu
2.12E+01	7.23E+01	2.62E+02
6.63E+00	2.26E+01	1.38E+02
6.88E-01	3.12E+00	4.50E+02
1.21E-02	1.34E+00	2.02E+02
2.26E-04	5.81E-02	3.79E+01
3.15E-05	2.39E-02	1.97E+01
2.01E-06	3.05E-03	5.05E+00
1.26E-007	3.82E-004	1.27E+000
7.90E-009	4.79E-005	3.18E-001
4.94E-010	5.98E-006	7.94E-002
3.42E-011	7.48E-007	1.99E-002
5.78E-011	9.35E-008	4.96E-003
2.24E-010	1.17E-008	1.24E-003
9.12E-010	3.42E-009	3.10E-004
3.73E-009	1.26E-008	7.77E-005
1.47E-008	4.96E-008	2.03E-005
5.85E-08	1.98E-07	1.55E-05
2.43E-07	8.22E-07	5.61E-05
8.77E-07	2.97E-06	2.25E-004
3.69E-06	1.25E-05	8.94E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001/0_sm/data_error_deg_4.txt <==
u	nabla_u	Hu
2.09E+00	1.25E+01	2.53E+01
3.83E+00	1.38E+01	3.22E+02
1.49E-01	2.48E+00	2.94E+02
9.59E-04	7.64E-02	7.55E+01
8.93E-05	4.69E-02	2.71E+01
2.19E-06	2.23E-03	2.69E+00
6.99E-08	1.42E-04	3.45E-01
2.20E-009	8.93E-006	4.33E-002
7.04E-011	5.59E-007	5.43E-003
6.13E-011	3.49E-008	6.78E-004
2.48E-010	2.34E-009	8.48E-005
9.88E-010	3.35E-009	1.06E-005
3.92E-009	1.33E-008	1.34E-006
1.57E-008	5.32E-008	6.72E-007
6.28E-008	2.13E-007	2.62E-006
2.51E-007	8.51E-007	1.04E-005
1.01E-06	3.41E-06	4.21E-05
4.02E-06	1.36E-05	1.68E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001/0_sm/data_error_deg_5.txt <==
u	nabla_u	Hu
7.37E+00	2.52E+01	1.12E+02
1.38E+00	5.07E+00	4.15E+02
5.80E-02	9.71E-01	7.93E+01
4.97E-04	1.72E-01	6.22E+01
3.53E-06	1.72E-03	1.68E+00
1.44E-07	1.84E-04	3.00E-01
2.30E-09	5.85E-06	1.92E-02
3.61E-011	1.84E-007	1.21E-003
2.40E-012	5.75E-009	7.56E-005
9.61E-012	1.83E-010	4.73E-006
4.13E-011	1.40E-010	2.95E-007
1.59E-010	5.38E-010	6.36E-008
6.31E-010	2.14E-009	2.45E-007
2.52E-009	8.54E-009	9.73E-007
1.02E-008	3.44E-008	3.90E-006
4.08E-008	1.38E-007	1.56E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_error_deg_1.txt <==
u	nabla_u	Hu
1.90E+01	6.48E+01	2.81E+02
7.11E+00	2.77E+01	1.39E+02
3.11E+00	1.07E+01	3.22E+02
1.18E-01	2.47E+00	3.59E+02
2.14E-02	2.44E+00	3.60E+02
7.94E-03	1.53E+00	3.45E+02
9.00E-03	7.72E-01	3.45E+02
1.95E-03	7.79E-01	3.45E+02
1.39E-03	4.51E-01	3.45E+02
6.11E-04	3.99E-01	3.45E+02
3.09E-04	2.86E-01	3.45E+02
1.46E-04	1.96E-01	3.45E+02
7.98E-05	1.46E-01	3.45E+02
4.00E-05	1.02E-01	3.45E+02
2.36E-05	7.70E-02	3.45E+02
1.51E-05	5.60E-02	3.45E+02
7.68E-06	4.96E-02	3.45E+02
4.38E-06	3.29E-02	344.819
2.41E-06	2.56E-02	344.819
1.36E-06	1.90E-02	344.819
8.31E-07	1.43E-02	344.819
4.55E-07	1.19E-02	344.819
2.76E-07	8.30E-03	344.819
1.58E-07	0.00650687	344.819
8.97E-08	0.00498055	344.819
5.48E-08	0.00373292	344.819
3.08E-08	0.0030948	344.819
1.82E-08	0.00218683	344.819
1.09E-08	0.00169927	344.819
6.35E-09	0.00131057	344.819
3.83E-09	0.000997452	344.819
2.15E-09	0.000796032	344.819
1.20E-09	0.000574824	344.819
9.59E-10	0.0004521	344.819
1.05E-09	0.000387572	344.819
6.05E-08	0.000271398	344.819
7.67E-08	0.000258129	344.819
9.42E-08	0.000211142	344.819
9.64E-08	0.000189869	344.819
6.01E-08	0.000143713	344.819
3.55E-08	0.000119992	344.819
3.19E-08	9.51E-05	344.819
3.19E-08	9.49E-05	344.819
2.58E-08	8.42E-05	344.819
2.03E-08	6.52E-05	344.819
1.55E-08	4.77E-05	344.819
1.55E-08	4.75E-05	344.819
9.14E-09	3.15E-05	344.819
4.32E-09	2.42E-05	344.819
3.30E-09	2.37E-05	344.819
1.09E-08	1.29E-05	344.819
2.63E-06	1.45E-05	344.819
4.54E-06	1.82E-05	344.819


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
10.681	38.7127	173.403
5.50214	18.7988	278.792
0.279519	2.74381	387.264
0.00636392	1.04069	232.497
0.00198141	0.311812	115.748
0.000609428	0.225484	108.267
0.000133391	0.0773509	59.8163
5.17E-05	0.0315881	38.0183
2.96E-05	0.0208741	30.7554
1.07E-05	0.0159032	28.3112
3.68E-06	0.00714697	17.5514
1.34E-06	0.00386817	14.0627
6.55E-07	0.00213926	9.63428
2.68E-07	0.00125988	7.5915
1.15E-07	0.000842719	6.63776
4.63E-08	0.000368243	4.00891
2.07E-08	0.000237372	3.50226
9.84E-09	0.000144	2.52332
3.97E-09	7.47E-05	1.86418
1.83E-09	5.27E-05	1.65975
8.56E-10	2.45E-05	1.02774
3.73E-10	1.61E-05	0.892855
1.92E-10	1.04E-05	0.694496
2.51E-10	5.30E-06	0.486419
1.15E-09	4.06E-06	0.448119
1.30E-09	3.41E-06	0.430182
1.86E-10	3.39E-06	0.429601
2.56E-10	2.19E-06	0.314047
2.46E-10	1.60E-06	0.264068
4.93E-10	1.03E-06	0.224857
1.18E-09	8.46E-07	0.2148
1.20E-09	4.54E-07	0.140839
2.09E-08	2.25E-07	0.107564
1.14E-09	2.12E-07	0.1074
7.87E-08	2.77E-07	0.0589556
8.34E-08	2.87E-07	0.0537003
1.57E-07	5.37E-07	0.0519806
3.30E-07	1.12E-06	0.0276037
3.32E-07	1.12E-06	0.02685
1.10E-06	3.74E-06	0.0162321
1.32E-06	4.48E-06	0.0134322
1.33E-06	4.49E-06	0.0134251
5.09E-06	1.73E-05	0.00736496
5.27E-06	1.78E-05	0.00671448
1.20E-05	4.09E-05	0.00612275
2.10E-05	7.11E-05	0.00346912
2.12E-05	7.17E-05	0.00341874
7.34E-05	2.49E-04	0.00317555
8.48E-05	2.87E-04	0.00310584
8.42E-05	2.85E-04	0.00311234


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_error_deg_3.txt <==
u	nabla_u	Hu
6.63E+00	22.6287	137.861
6.88E-01	3.12E+00	4.50E+02
1.21E-02	1.34181	202.317
8.85E-04	0.0786542	40.4531
2.26E-04	0.0580644	37.8908
5.65E-05	2.95E-02	20.9904
1.51E-05	1.16E-02	10.3882
2.13E-06	2.38E-03	3.85192
7.63E-07	9.90E-04	1.94884
2.40E-07	4.89E-04	1.36157
8.14E-08	2.34E-04	0.799729
2.04E-08	6.82E-05	0.354539
7.48E-09	4.23E-05	0.278066
2.44E-09	1.29E-05	0.106081
6.74E-10	6.44E-06	0.0808508
2.94E-10	3.28E-06	0.0454788
9.45E-11	1.11E-06	0.0224665
6.22E-11	7.65E-07	0.0199601
1.81E-10	4.60E-07	0.012592
2.08E-10	3.99E-07	0.0112017
2.89E-10	2.59E-07	0.00798322
3.14E-10	1.33E-07	0.00552906
3.29E-10	9.35E-08	0.00496394
9.27E-10	6.28E-08	0.00342723
1.23E-09	1.37E-08	0.00127773
1.28E-09	1.25E-08	0.001241
4.81E-09	1.68E-08	0.000479679
5.21E-09	1.77E-08	0.000310373
7.58E-09	2.58E-08	0.000267671
2.03E-08	6.89E-08	8.64E-05
2.05E-08	6.95E-08	7.78E-05
6.45E-08	2.20E-07	5.23E-05
8.22E-08	2.78E-07	2.08E-05
8.28E-08	2.80E-07	2.06E-05
3.13E-07	1.06E-06	1.95E-05
3.31E-07	1.12E-06	1.93E-05
6.27E-07	2.14E-06	4.94E-05
1.32E-06	4.48E-06	7.18E-05
1.33E-06	4.50E-06	7.18E-05
4.37E-06	1.49E-05	0.000275247
5.31E-06	1.80E-05	0.000285817
5.30E-06	1.80E-05	0.000285628
2.05E-05	6.96E-05	0.00114333


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_error_deg_4.txt <==
u	nabla_u	Hu
3.83E+00	1.38E+01	3.22E+02
1.49E-01	2.48E+00	2.94E+02
9.59E-04	7.64E-02	7.55E+01
1.36E-04	5.21E-02	2.82E+01
3.46E-05	1.80E-02	1.08E+01
2.56E-06	2.24E-03	2.70E+00
1.39E-06	4.74E-04	6.40E-01
1.55E-07	1.96E-04	3.80E-01
5.26E-08	6.42E-05	1.57E-01
1.29E-08	2.66E-05	7.52E-02
2.12E-09	7.95E-06	3.84E-02
5.54E-10	2.20E-06	1.16E-02
9.19E-11	6.09E-07	5.55E-03
3.27E-11	2.32E-07	2.28E-03
1.70E-11	5.69E-08	8.04E-04
2.26E-11	3.66E-08	6.87E-04
2.08E-11	3.49E-08	6.78E-04
3.23E-11	2.56E-08	0.00050037
6.80E-11	1.41E-08	0.000281374
6.39E-11	2.32E-09	8.60E-05
6.58E-11	2.19E-09	8.48E-05
2.72E-10	1.02E-09	1.91E-05
2.78E-10	9.52E-10	1.06E-05
7.47E-10	2.55E-09	7.20E-06
1.17E-09	3.94E-09	1.46E-06
1.22E-09	4.13E-09	1.33E-06
4.34E-09	1.48E-08	7.31E-07
4.54E-09	1.54E-08	5.08E-07
4.63E-09	1.57E-08	5.40E-07
1.79E-08	6.07E-08	1.93E-06
1.86E-08	6.29E-08	1.92E-06
5.24E-08	1.78E-07	6.76E-06
7.50E-08	2.54E-07	7.71E-06
7.37E-08	2.50E-07	7.72E-06
2.76E-07	9.37E-07	3.06E-05
2.93E-07	9.93E-07	3.09E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_error_deg_5.txt <==
u	nabla_u	Hu
1.38E+00	5.07E+00	4.15E+02
5.80E-02	9.71E-01	7.93E+01
4.97E-04	1.72E-01	6.22E+01
1.88E-05	6.35E-03	2.92E+00
1.85E-06	1.17E-03	9.52E-01
3.34E-07	1.86E-04	3.01E-01
6.32E-08	6.17E-05	9.67E-02
5.33E-09	7.71E-06	2.09E-02
1.52E-09	3.84E-06	1.26E-02
2.43E-10	4.74E-07	1.83E-03
3.35E-11	1.60E-07	1.04E-03
1.16E-11	5.11E-08	3.40E-04
5.06E-12	7.89E-09	8.40E-05
5.25E-12	5.86E-09	7.60E-05
4.04E-12	5.75E-09	7.56E-05
1.43E-11	2.63E-09	3.47E-05
1.53E-11	5.36E-10	8.11E-06
1.01E-11	1.83E-10	4.73E-06
5.57E-11	2.20E-10	2.93E-06
7.59E-11	2.57E-10	3.19E-07
8.55E-11	2.90E-10	2.96E-07
2.50E-10	8.47E-10	9.57E-08
2.68E-10	9.08E-10	6.97E-08
4.61E-10	1.57E-09	1.74E-07
1.19E-09	4.04E-09	2.58E-07
9.73E-10	3.30E-09	2.58E-07
3.28E-09	1.12E-08	1.02E-06
3.25E-09	1.10E-08	1.03E-06
4.25E-09	1.44E-08	1.05E-06
1.57E-08	5.33E-08	4.22E-06
1.68E-08	5.69E-08	4.21E-06
3.81E-08	1.30E-07	1.31E-05
6.41E-08	2.17E-07	1.69E-05
6.47E-08	2.19E-07	1.68E-05
2.26E-07	7.70E-07	6.55E-05
2.12E-07	7.19E-07	6.66E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_grid_size_deg_1.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
3.13E-02
3.13E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
4.88E-04
4.88E-04
4.88E-04
2.44E-04
2.44E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
6.10E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05
1.53E-05
7.63E-06
7.63E-06
7.63E-06
3.81E-06
3.81E-06
3.81E-06
1.91E-06
1.91E-06
1.91E-06
1.91E-06
9.54E-07
9.54E-07
9.54E-07
9.54E-07
4.77E-07
4.77E-07
4.77E-07
4.77E-07
2.38E-07
2.38E-07
2.38E-07
1.19E-07
5.96E-08
5.96E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_grid_size_deg_2.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
3.13E-02
1.56E-02
1.56E-02
7.81E-03
3.91E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
4.88E-04
4.88E-04
4.88E-04
2.44E-04
2.44E-04
1.22E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
6.10E-05
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05
1.53E-05
7.63E-06
7.63E-06
3.81E-06
3.81E-06
3.81E-06
1.91E-06
1.91E-06
1.91E-06
9.54E-07
9.54E-07
4.77E-07
4.77E-07
4.77E-07
2.38E-07
2.38E-07
2.38E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_grid_size_deg_3.txt <==
minimum_grid_size
0.25
1.25E-01
0.0625
0.03125
3.13E-02
1.56E-02
7.81E-03
3.91E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
9.77E-04
4.88E-04
4.88E-04
4.88E-04
2.44E-04
2.44E-04
2.44E-04
2.44E-04
2.44E-04
1.22E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05
1.53E-05
7.63E-06
7.63E-06
3.81E-06
3.81E-06
3.81E-06
1.91E-06
1.91E-06
1.91E-06
9.54E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_grid_size_deg_4.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
3.13E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
9.77E-04
9.77E-04
4.88E-04
4.88E-04
4.88E-04
0.000488281
0.000244141
0.000244141
0.00012207
0.00012207
0.00012207
6.10E-05
6.10E-05
3.05E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05
1.53E-05
7.63E-06
7.63E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_grid_size_deg_5.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
3.13E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
1.95E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
9.77E-04
4.88E-04
4.88E-04
0.000488281
0.000244141
0.000244141
0.00012207
0.00012207
0.00012207
6.10E-05
6.10E-05
6.10E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05
1.53E-05
7.63E-06
7.63E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_ndofs_deg_1.txt <==
n_dofs
5
7
9
11
15
19
25
33
43
55
71
93
121
157
203
263
341
443
575
747
971
1263
1641
2133
2772
3603
4683
6087
7912
10285
13370
17380
22593
29370
38180
49633
64522
83878
109041
141753
184278
239561
311429
404857
526313
684206
889467
1156306
1503197
1954155
2540401
3302521
4293277


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_ndofs_deg_2.txt <==
n_dofs
9
13
17
21
29
37
49
65
85
109
141
185
241
313
405
525
681
885
1149
1493
1939
2519
3273
4253
5527
7183
9337
12137
15777
20509
26661
34659
45055
58571
76141
98983
128677
167279
217461
282699
367507
477757
621083
807407
1049627
1364513
1773865
2306023
2997829
3897177


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_ndofs_deg_3.txt <==
n_dofs
13
1.90E+01
25
31
43
55
73
97
127
163
211
277
361
469
607
787
1021
1327
1723
2239
2908
3778
4909
6379
8290
10774
14005
18205
23665
30763
39991
51988
67582
87856
114211
148474
193015
250918
326191
424048
551260
716635
931624


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_ndofs_deg_4.txt <==
n_dofs
17
25
33
41
57
73
97
129
169
217
281
365
473
613
793
1029
1337
1737
2257
2933
3809
4949
6433
8361
10869
14129
18365
23873
31033
40341
52441
68173
88621
115205
149765
194693


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/2p0_u_exp_m_x_0p5_square_over_0p001_amr/0_sm/data_ndofs_deg_5.txt <==
n_dofs
21
31
41
51
71
91
121
161
206
266
341
441
571
741
961
1246
1616
2096
2721
3536
4596
5971
7761
10086
13111
17041
22151
28796
37431
48656
63251
82226
106891
138956
180641
234831


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/5p1_u_2o3_t_x_cubic_p_1o2_t_x_square/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
6.60E-02	4.56E-01	3.21E+00
1.67E-02	2.31E-01	3.21E+00
4.18E-03	1.16E-01	3.21E+00
1.05E-03	5.80E-02	3.21E+00
2.62E-04	2.90E-02	3.21E+00
6.54E-05	1.45E-02	3.21E+00
1.64E-05	7.25E-03	3.21E+00
4.09E-06	3.62E-03	3.21E+00
1.02E-06	1.81E-03	3.21E+00
2.55E-07	9.06E-04	3.21E+00
6.39E-08	4.53E-04	3.21E+00
1.60E-008	2.27E-004	3.21E+000
3.99E-009	1.13E-004	3.21E+000
1.00E-009	5.66E-005	3.21E+000
2.57E-010	2.83E-005	3.21E+000
4.91E-011	1.42E-005	3.21E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/5p1_u_2o3_t_x_cubic_p_1o2_t_x_square/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
2.41E-03	3.73E-02	5.77E-01
3.01E-04	9.32E-03	2.89E-01
3.76E-05	2.33E-03	1.44E-01
4.70E-06	5.82E-04	7.22E-02
5.87E-07	1.46E-04	3.61E-02
7.34E-08	3.64E-05	1.80E-02
9.18E-09	9.10E-06	9.02E-03
1.15E-09	2.27E-06	4.51E-03
1.43E-10	5.69E-07	2.26E-03
1.79E-11	1.42E-07	1.13E-03
3.70E-12	3.55E-08	5.64E-04
5.00E-012	8.89E-009	2.82E-004
2.56E-011	2.22E-009	1.41E-004
1.54E-010	8.19E-010	7.05E-005
4.10E-010	1.61E-009	3.52E-005
2.42E-009	9.16E-009	1.78E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/5p1_u_2o3_t_x_cubic_p_1o2_t_x_square/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
3.22E-16	1.29E-15	1.69E-14
8.92E-16	4.33E-15	5.04E-14
4.64E-15	1.54E-14	2.00E-13
1.82E-14	6.10E-14	8.18E-13
7.44E-14	2.56E-13	3.84E-12
2.97E-13	1.03E-12	1.42E-11
1.20E-12	4.16E-12	5.88E-11
2.29E-12	7.89E-12	1.92E-10
1.95E-11	6.77E-11	9.45E-10
7.76E-11	2.70E-10	3.77E-09
3.09E-10	1.08E-09	1.51E-08
1.23E-009	4.30E-009	5.91E-008
2.60E-009	9.09E-009	2.09E-007
1.05E-008	3.67E-008	8.55E-007
7.91E-008	2.75E-007	3.81E-006
3.16E-007	1.10E-006	1.52E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/5p1_u_2o3_t_x_cubic_p_1o2_t_x_square/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
2.33E-16	1.94E-15	1.62E-14
1.94E-15	7.48E-15	8.53E-14
7.09E-15	2.66E-14	3.47E-13
2.76E-14	9.86E-14	1.51E-12
1.07E-13	3.82E-13	6.28E-12
4.29E-13	1.50E-12	1.85E-11
9.63E-13	3.34E-12	7.52E-11
4.13E-12	1.44E-11	3.30E-10
1.53E-11	5.36E-11	1.32E-09
6.31E-11	2.20E-10	5.03E-09
4.49E-10	1.56E-09	2.30E-08
1.80E-009	6.26E-009	9.24E-008
7.19E-009	2.50E-008	3.65E-007
1.63E-008	5.68E-008	1.34E-006
1.15E-007	4.01E-007	5.85E-006
4.61E-007	1.60E-006	2.34E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/5p1_u_2o3_t_x_cubic_p_1o2_t_x_square/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
1.33E-15	4.05E-15	6.95E-14
6.35E-15	2.19E-14	1.95E-13
2.37E-14	8.09E-14	6.96E-13
9.14E-14	3.19E-13	3.19E-12
3.58E-13	1.25E-12	1.16E-11
1.43E-12	4.96E-12	4.62E-11
5.67E-12	1.97E-11	1.87E-10
2.27E-11	7.89E-11	7.27E-10
9.09E-11	3.16E-10	2.93E-09
3.64E-10	1.27E-09	1.16E-08
1.46E-09	5.07E-09	4.71E-08
5.83E-009	2.03E-008	1.87E-007
2.33E-008	8.12E-008	7.53E-007
9.32E-008	3.24E-007	3.01E-006
3.73E-007	1.30E-006	1.20E-005
1.49E-006	5.19E-006	4.80E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/5p2_u_x_pow_4_over12_m_x_over4/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
8.64E-03	5.85E-02	4.47E-01
2.29E-03	3.15E-02	4.47E-01
5.80E-04	1.60E-02	4.47E-01
1.45E-04	8.06E-03	4.47E-01
3.64E-05	4.03E-03	4.47E-01
9.10E-06	2.02E-03	4.47E-01
2.27E-06	1.01E-03	4.47E-01
5.69E-07	5.04E-04	4.47E-01
1.42E-07	2.52E-04	4.47E-01
3.55E-08	1.26E-04	4.47E-01
8.89E-09	6.30E-05	4.47E-01
2.22E-09	3.15E-05	4.47E-01
5.55E-10	1.58E-05	4.47E-01
1.37E-10	7.88E-06	4.47E-01
3.66E-11	3.94E-06	4.47E-01
4.52E-11	1.97E-06	4.47E-01


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/5p2_u_x_pow_4_over12_m_x_over4/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
6.75E-04	1.04E-02	1.63E-01
8.62E-05	2.67E-03	8.28E-02
1.08E-05	6.71E-04	4.16E-02
1.36E-06	1.68E-04	2.08E-02
1.70E-07	4.20E-05	1.04E-02
2.12E-08	1.05E-05	5.21E-03
2.65E-09	2.63E-06	2.60E-03
3.31E-10	6.57E-07	1.30E-03
4.14E-11	1.64E-07	6.51E-04
5.31E-12	4.10E-08	3.26E-04
4.88E-12	1.03E-08	1.63E-04
2.34E-11	2.57E-09	8.14E-05
8.15E-11	7.01E-10	4.07E-05
3.30E-11	3.03E-10	2.03E-05
4.99E-10	1.93E-09	1.02E-05
1.92E-09	7.62E-09	5.12E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/5p2_u_x_pow_4_over12_m_x_over4/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
3.33E-05	7.87E-04	2.04E-02
2.08E-06	9.84E-05	5.10E-03
1.30E-07	1.23E-05	1.28E-03
8.12E-09	1.54E-06	3.19E-04
5.08E-10	1.92E-07	7.97E-05
3.17E-11	2.40E-08	1.99E-05
2.04E-12	3.00E-09	4.98E-06
1.01E-12	3.75E-10	1.25E-06
4.14E-12	4.88E-11	3.11E-07
1.60E-11	5.21E-11	7.78E-08
6.45E-11	2.07E-10	1.96E-08
4.89E-10	1.57E-09	1.51E-08
1.01E-09	3.24E-09	5.37E-08
4.02E-09	1.29E-08	2.14E-07
1.63E-08	5.22E-08	8.53E-07
1.25E-07	4.02E-07	3.69E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/5p2_u_x_pow_4_over12_m_x_over4/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
6.44E-17	3.69E-16	4.13E-15
7.58E-16	2.75E-15	2.29E-14
2.75E-15	9.35E-15	7.61E-14
1.07E-14	3.49E-14	3.46E-13
4.24E-14	1.37E-13	1.30E-12
1.70E-13	5.49E-13	5.22E-12
6.94E-13	2.23E-12	2.34E-11
2.79E-12	8.96E-12	9.04E-11
1.11E-11	3.58E-11	3.57E-10
4.45E-11	1.43E-10	1.44E-09
1.78E-10	5.71E-10	5.82E-09
7.13E-10	2.29E-09	2.37E-08
2.85E-09	9.15E-09	9.37E-08
1.14E-08	3.66E-08	3.73E-07
4.57E-08	1.47E-07	1.50E-06
1.83E-07	5.86E-07	5.96E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/5p2_u_x_pow_4_over12_m_x_over4/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
4.59E-16	1.32E-15	1.69E-14
2.35E-15	7.40E-15	4.38E-14
9.10E-15	2.92E-14	2.17E-13
3.54E-14	1.14E-13	7.41E-13
1.41E-13	4.53E-13	3.13E-12
4.88E-13	1.56E-12	1.14E-11
2.24E-12	7.19E-12	4.77E-11
8.99E-12	2.88E-11	1.89E-10
3.60E-11	1.16E-10	7.52E-10
1.44E-10	4.63E-10	3.02E-09
5.78E-10	1.85E-09	1.20E-08
2.31E-09	7.41E-09	4.81E-08
9.23E-09	2.96E-08	1.93E-07
3.69E-08	1.18E-07	7.71E-07
1.48E-07	4.74E-07	3.09E-06
5.91E-07	1.90E-06	1.24E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/0_pois/Readme.txt <==

all dirichlet boundaries


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p00_u_x_m_0p5_square_d_1px/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.17E-02	2.89E-01	2.00E+00
1.04E-02	1.44E-01	2.00E+00
2.60E-03	7.22E-02	2.00E+00
6.51E-04	3.61E-02	2.00E+00
1.63E-04	1.80E-02	2.00E+00
4.07E-05	9.02E-03	2.00E+00
1.02E-05	4.51E-03	2.00E+00
2.54E-06	2.26E-03	2.00E+00
6.36E-07	1.13E-03	2.00E+00
1.59E-07	5.64E-04	2.00E+00
3.97E-08	2.82E-04	2.00E+00
9.94E-009	1.41E-004	2.00E+000
2.48E-009	7.05E-005	2.00E+000
6.30E-010	3.52E-005	2.00E+000
2.10E-010	1.76E-005	2.00E+000
2.17E-010	8.81E-006	2.00E+000
2.68E-009	4.40E-006	2.00E+000
6.11E-009	2.20E-006	2.00E+000
5.94E-008	1.12E-006	2.00E+000
1.63E-007	8.17E-007	2.00E+000
4.07E-007	1.50E-006	2.00E+000
2.01E-006	6.93E-006	2.00E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p00_u_x_m_0p5_square_d_1px/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
3.67E-17	1.72E-16	8.88E-16
6.18E-17	3.78E-16	2.53E-15
1.31E-16	8.76E-16	7.66E-15
3.03E-16	1.40E-15	2.89E-14
9.28E-16	4.89E-15	1.17E-13
4.36E-15	1.84E-14	5.37E-13
4.54E-15	3.33E-14	2.36E-12
7.50E-15	4.64E-14	9.69E-12
7.82E-14	4.02E-13	3.86E-11
2.03E-13	8.68E-13	1.57E-10
1.01E-12	4.88E-12	5.99E-10
4.49E-012	1.66E-011	2.40E-009
1.02E-011	5.64E-011	9.35E-009
7.61E-011	2.76E-010	3.65E-008
3.03E-010	1.12E-009	1.48E-007
1.22E-009	4.90E-009	6.40E-007
3.63E-009	1.30E-008	2.56E-006
1.73E-008	6.96E-008	1.01E-005
5.93E-008	2.29E-007	4.09E-005
1.94E-007	7.85E-007	1.62E-004
9.43E-007	3.33E-006	6.46E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p00_u_x_m_0p5_square_d_1px/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
3.84E-17	3.05E-16	3.70E-15
5.44E-17	4.06E-16	9.41E-15
3.37E-16	1.73E-15	3.68E-14
1.20E-15	4.39E-15	1.75E-13
5.82E-15	2.24E-14	5.39E-13
1.02E-14	4.23E-14	2.57E-12
2.04E-14	1.46E-13	9.62E-12
1.16E-13	5.47E-13	4.08E-11
1.16E-13	7.37E-13	1.62E-10
7.90E-13	3.68E-12	6.27E-10
9.88E-13	4.91E-12	2.45E-09
2.62E-012	1.52E-011	1.02E-008
1.89E-011	1.14E-010	4.10E-008
1.17E-010	4.79E-010	1.59E-007
5.54E-011	4.40E-010	6.41E-007
8.20E-010	5.60E-009	2.64E-006
1.89E-009	8.74E-009	1.06E-005
1.22E-008	7.50E-008	4.22E-005
7.77E-008	3.79E-007	1.63E-004
2.33E-007	1.26E-006	6.54E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p00_u_x_m_0p5_square_d_1px/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
4.17E-17	3.21E-16	3.05E-15
3.66E-16	1.63E-15	2.25E-14
4.04E-16	2.62E-15	1.18E-13
2.40E-15	9.64E-15	3.99E-13
1.72E-15	1.86E-14	1.56E-12
2.34E-15	2.56E-14	5.55E-12
1.67E-14	1.04E-13	2.34E-11
1.68E-13	6.29E-13	9.25E-11
5.21E-13	1.81E-12	3.39E-10
2.16E-13	2.19E-12	1.36E-09
2.12E-12	1.14E-11	5.78E-09
4.78E-012	2.90E-011	2.31E-008
9.68E-011	3.82E-010	8.85E-008
1.75E-010	7.53E-010	3.54E-007
6.93E-010	3.31E-009	1.47E-006
4.23E-009	1.63E-008	5.64E-006
1.40E-008	5.44E-008	2.35E-005
6.70E-008	2.57E-007	9.41E-005
2.40E-007	9.60E-007	3.76E-004
1.09E-006	4.01E-006	1.51E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p00_u_x_m_0p5_square_d_1px/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
1.18E-16	6.35E-16	2.13E-14
5.14E-16	2.16E-15	8.04E-14
8.68E-16	3.91E-15	1.94E-13
1.76E-15	1.03E-14	6.33E-13
1.20E-14	5.13E-14	2.65E-12
2.40E-14	1.05E-13	1.11E-11
4.08E-14	2.11E-13	4.26E-11
8.78E-14	4.97E-13	1.66E-10
2.53E-13	1.58E-12	6.51E-10
9.35E-13	6.10E-12	2.60E-09
2.24E-12	2.17E-11	1.05E-08
1.67E-012	3.27E-011	4.29E-008
4.41E-012	8.67E-011	1.72E-007
2.87E-011	2.42E-010	6.60E-007
1.61E-010	7.46E-010	2.75E-006
1.38E-009	5.17E-009	1.06E-005
3.72E-009	1.49E-008	4.37E-005
1.85E-008	6.90E-008	1.75E-004
5.59E-008	2.48E-007	7.01E-004
1.02E-006	4.55E-006	2.80E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p01_u_x_m_0p5_square_d_1px_distorted/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.17E-02	2.89E-01	2.00E+00
1.22E-02	1.53E-01	2.00E+00
3.23E-03	7.77E-02	2.00E+00
8.20E-04	3.90E-02	2.00E+00
2.06E-04	1.95E-02	2.00E+00
5.15E-05	9.77E-03	2.00E+00
1.29E-05	4.88E-03	2.00E+00
3.22E-06	2.44E-03	2.00E+00
8.06E-07	1.22E-03	2.00E+00
2.01E-07	6.10E-04	2.00E+00
5.03E-08	3.05E-04	2.00E+00
1.26E-08	1.53E-04	2.00E+00
3.15E-09	7.63E-05	2.00E+00
7.90E-10	3.82E-05	2.00E+00
1.93E-10	1.91E-05	2.00E+00
3.15E-11	9.54E-06	2.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p01_u_x_m_0p5_square_d_1px_distorted/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
3.67E-17	1.72E-16	8.88E-16
9.56E-17	4.03E-16	7.69E-16
2.66E-16	1.26E-15	1.98E-14
3.66E-16	2.78E-15	8.94E-14
2.18E-15	1.05E-14	2.49E-13
4.58E-15	2.02E-14	1.20E-12
1.60E-14	8.27E-14	4.14E-12
1.22E-14	7.04E-14	1.65E-11
1.87E-13	8.26E-13	7.49E-11
7.92E-14	7.65E-13	2.67E-10
2.64E-12	1.15E-11	1.13E-09
1.42E-11	5.80E-11	4.67E-09
7.80E-12	3.39E-11	1.66E-08
9.08E-12	7.11E-11	6.60E-08
3.46E-11	2.44E-10	2.67E-07
3.17E-09	1.29E-08	1.17E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p01_u_x_m_0p5_square_d_1px_distorted/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
3.84E-17	3.05E-16	3.70E-15
3.55E-16	1.19E-15	1.95E-14
5.13E-16	2.25E-15	7.47E-14
3.19E-16	4.74E-15	3.26E-13
1.17E-15	1.12E-14	1.27E-12
4.49E-15	3.52E-14	4.17E-12
2.24E-14	1.31E-13	1.72E-11
7.85E-14	3.44E-13	7.18E-11
2.25E-13	9.84E-13	3.02E-10
1.14E-12	4.38E-12	1.18E-09
2.31E-13	2.95E-12	4.88E-09
7.35E-13	9.60E-12	1.86E-08
1.43E-11	7.35E-11	7.58E-08
2.18E-11	1.13E-10	3.02E-07
1.13E-10	5.91E-10	1.21E-06
2.16E-10	1.70E-09	4.93E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p01_u_x_m_0p5_square_d_1px_distorted/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
4.17E-17	3.21E-16	3.05E-15
2.52E-16	1.41E-15	2.68E-14
4.13E-16	3.27E-15	1.72E-13
2.47E-15	1.23E-14	6.31E-13
7.12E-15	3.25E-14	2.71E-12
3.30E-15	5.60E-14	9.52E-12
4.58E-14	2.65E-13	3.83E-11
1.21E-13	6.34E-13	1.67E-10
3.34E-14	6.74E-13	6.58E-10
9.10E-13	4.25E-12	2.68E-09
3.09E-12	1.70E-11	1.07E-08
1.15E-11	6.13E-11	4.45E-08
3.27E-11	1.33E-10	1.71E-07
7.53E-11	3.16E-10	7.03E-07
2.36E-10	1.13E-09	2.81E-06
8.71E-10	3.74E-09	1.10E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p01_u_x_m_0p5_square_d_1px_distorted/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
1.18E-16	6.35E-16	2.13E-14
4.19E-16	1.49E-15	4.65E-14
4.85E-16	4.80E-15	3.00E-13
8.94E-16	1.07E-14	1.11E-12
3.42E-15	4.22E-14	4.45E-12
1.27E-14	1.00E-13	1.81E-11
4.59E-14	2.83E-13	7.56E-11
2.80E-14	5.18E-13	3.07E-10
3.59E-13	2.51E-12	1.25E-09
4.38E-13	5.14E-12	4.95E-09
5.40E-12	2.58E-11	1.91E-08
7.48E-12	5.25E-11	7.89E-08
2.16E-11	1.41E-10	3.22E-07
2.19E-10	8.69E-10	1.28E-06
4.52E-10	2.35E-09	5.16E-06
6.78E-10	3.19E-09	2.07E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p1_u_x_m_0p5_square_d_1p1em3x/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.17E-02	2.89E-01	2.00E+00
1.04E-02	1.44E-01	2.00E+00
2.60E-03	7.22E-02	2.00E+00
6.51E-04	3.61E-02	2.00E+00
1.63E-04	1.80E-02	2.00E+00
4.07E-05	9.02E-03	2.00E+00
1.02E-05	4.51E-03	2.00E+00
2.54E-06	2.26E-03	2.00E+00
6.36E-07	1.13E-03	2.00E+00
1.59E-07	5.64E-04	2.00E+00
3.97E-08	2.82E-04	2.00E+00
9.93E-09	1.41E-04	2.00E+00
2.49E-09	7.05E-05	2.00E+00
6.22E-10	3.52E-05	2.00E+00
1.51E-10	1.76E-05	2.00E+00
3.62E-11	8.81E-06	2.00E+00
1.43E-10	4.40E-06	2.00E+00
1.60E-09	2.20E-06	2.00E+00
3.75E-09	1.10E-06	2.00E+00
5.86E-09	5.55E-07	2.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p1_u_x_m_0p5_square_d_1p1em3x/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
2.68E-17	1.42E-16	4.44E-16
4.47E-17	3.20E-16	4.03E-15
7.12E-17	5.70E-16	7.75E-15
1.47E-16	1.26E-15	1.82E-14
7.42E-16	3.98E-15	1.68E-13
1.26E-15	1.13E-14	7.86E-13
9.62E-15	4.59E-14	2.27E-12
3.95E-14	1.54E-13	1.07E-11
1.62E-13	6.85E-13	3.71E-11
3.18E-13	1.40E-12	1.51E-10
9.64E-13	4.68E-12	6.48E-10
4.86E-12	1.90E-11	2.43E-09
3.95E-12	1.82E-11	9.99E-09
4.85E-11	1.75E-10	3.88E-08
2.38E-10	8.54E-10	1.55E-07
1.72E-09	6.27E-09	6.27E-07
1.62E-09	5.76E-09	2.52E-06
5.21E-09	1.87E-08	1.06E-05
5.50E-09	2.38E-08	4.12E-05
3.19E-07	1.14E-06	1.65E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p1_u_x_m_0p5_square_d_1p1em3x/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
3.38E-17	1.38E-16	2.43E-15
3.47E-17	5.77E-16	1.37E-14
1.27E-16	1.27E-15	4.18E-14
1.00E-15	5.17E-15	1.32E-13
1.06E-15	1.04E-14	6.79E-13
8.93E-15	3.71E-14	2.29E-12
6.57E-15	6.32E-14	1.01E-11
2.50E-14	2.09E-13	3.92E-11
5.39E-14	5.72E-13	1.64E-10
4.47E-13	2.11E-12	6.24E-10
3.62E-12	1.33E-11	2.54E-09
1.78E-11	6.50E-11	1.03E-08
1.62E-11	6.20E-11	4.08E-08
3.26E-11	1.56E-10	1.61E-07
2.75E-11	1.98E-10	6.61E-07
1.27E-10	7.77E-10	2.64E-06
6.71E-10	2.65E-09	1.05E-05
1.92E-08	6.94E-08	4.21E-05
1.32E-07	4.72E-07	1.69E-04
2.64E-07	1.09E-06	6.52E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p1_u_x_m_0p5_square_d_1p1em3x/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
3.55E-17	2.68E-16	4.37E-15
1.34E-16	9.24E-16	2.78E-14
6.02E-16	2.90E-15	7.45E-14
4.46E-16	4.74E-15	3.33E-13
1.46E-15	1.30E-14	1.47E-12
4.11E-15	3.65E-14	5.59E-12
5.04E-14	1.94E-13	2.12E-11
1.94E-13	7.24E-13	9.00E-11
5.53E-14	6.54E-13	3.67E-10
5.22E-13	3.61E-12	1.40E-09
2.07E-12	8.27E-12	5.58E-09
4.68E-12	2.27E-11	2.30E-08
5.30E-11	1.93E-10	9.13E-08
1.02E-11	1.15E-10	3.55E-07
9.37E-10	3.36E-09	1.47E-06
3.88E-09	1.39E-08	5.86E-06
1.61E-08	5.87E-08	2.34E-05
5.97E-08	2.21E-07	9.39E-05
2.33E-07	9.26E-07	3.79E-04
8.89E-07	3.60E-06	1.51E-03


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p1_u_x_m_0p5_square_d_1p1em3x/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
1.93E-16	1.07E-15	2.16E-14
5.88E-16	2.19E-15	5.33E-14
3.39E-16	2.23E-15	1.53E-13
3.29E-15	1.27E-14	5.68E-13
9.36E-15	5.87E-14	3.33E-12
2.35E-14	1.19E-13	1.03E-11
1.22E-13	5.22E-13	4.07E-11
1.76E-13	7.11E-13	1.68E-10
2.42E-13	2.17E-12	6.24E-10
2.27E-12	8.74E-12	2.65E-09
5.88E-12	2.22E-11	1.06E-08
1.82E-11	6.65E-11	4.31E-08
1.03E-10	3.70E-10	1.72E-07
6.95E-11	3.73E-10	6.85E-07
4.09E-10	2.30E-09	2.74E-06
6.99E-10	1.06E-08	1.10E-05
1.06E-08	8.86E-08	4.39E-05
4.53E-08	2.70E-07	1.75E-04
3.27E-07	1.68E-06	7.00E-04
3.72E-06	1.28E-05	2.78E-03


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p2_u_x_m_0p5_square_d_1p1e3x/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.17E-02	2.89E-01	2.00E+00
1.04E-02	1.44E-01	2.00E+00
2.60E-03	7.22E-02	2.00E+00
6.51E-04	3.61E-02	2.00E+00
1.63E-04	1.80E-02	2.00E+00
4.07E-05	9.02E-03	2.00E+00
1.02E-05	4.51E-03	2.00E+00
2.54E-06	2.26E-03	2.00E+00
6.36E-07	1.13E-03	2.00E+00
1.59E-07	5.64E-04	2.00E+00
3.97E-08	2.82E-04	2.00E+00
9.94E-09	1.41E-04	2.00E+00
2.49E-09	7.05E-05	2.00E+00
6.82E-10	3.52E-05	2.00E+00
1.01E-10	1.76E-05	2.00E+00
3.49E-10	8.81E-06	2.00E+00
1.52E-09	4.40E-06	2.00E+00
1.95E-08	2.21E-06	2.00E+00
7.93E-08	1.33E-06	2.00E+00
2.99E-07	2.88E-06	2.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p2_u_x_m_0p5_square_d_1p1e3x/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
7.43E-17	2.60E-16	7.02E-16
2.55E-17	2.20E-16	2.70E-15
1.89E-16	7.92E-16	1.15E-14
5.38E-16	2.44E-15	7.41E-14
1.18E-15	9.06E-15	4.93E-13
4.53E-15	2.63E-14	1.70E-12
9.29E-15	1.12E-13	1.95E-11
2.11E-14	2.94E-13	8.09E-11
4.80E-14	8.10E-13	3.23E-10
2.28E-13	1.79E-12	8.44E-10
6.43E-13	6.57E-12	3.58E-09
7.53E-12	7.09E-11	3.98E-08
2.19E-11	1.39E-10	7.38E-08
8.78E-11	9.16E-10	5.30E-07
2.53E-10	2.42E-09	1.39E-06
1.94E-09	1.91E-08	1.10E-05
9.85E-09	8.93E-08	5.12E-05
2.99E-08	3.11E-07	1.80E-04
1.22E-07	1.33E-06	7.68E-04
6.91E-07	6.37E-06	3.65E-03


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p2_u_x_m_0p5_square_d_1p1e3x/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
4.87E-17	3.96E-16	3.81E-15
6.59E-17	5.69E-16	1.60E-14
5.28E-16	2.16E-15	4.48E-14
1.04E-15	8.96E-15	4.03E-13
1.48E-15	1.63E-14	1.19E-12
4.15E-15	2.92E-14	3.13E-12
7.59E-15	1.55E-13	4.31E-11
3.97E-14	2.75E-13	7.86E-11
7.91E-14	1.46E-12	7.17E-10
4.36E-13	5.80E-12	2.99E-09
9.00E-13	1.67E-11	9.37E-09
3.32E-12	4.53E-11	2.76E-08
1.19E-11	1.50E-10	9.19E-08
2.60E-11	3.39E-10	2.42E-07
5.68E-11	5.29E-10	6.61E-07
1.34E-09	1.87E-08	1.09E-05
8.50E-10	1.50E-08	1.32E-05
9.33E-09	4.41E-08	4.28E-05
2.34E-08	3.21E-07	2.45E-04
1.17E-07	4.94E-07	6.84E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p2_u_x_m_0p5_square_d_1p1e3x/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
4.92E-17	3.78E-16	6.50E-15
1.54E-16	8.46E-16	2.20E-14
8.25E-16	3.75E-15	9.28E-14
1.70E-15	1.69E-14	1.26E-12
4.62E-15	3.10E-14	3.88E-12
3.14E-14	3.76E-13	8.93E-11
2.78E-14	1.93E-13	6.19E-11
3.36E-14	5.49E-13	2.61E-10
1.77E-13	2.41E-12	1.19E-09
1.01E-12	1.22E-11	6.93E-09
1.13E-11	9.87E-11	5.59E-08
2.06E-11	2.14E-10	1.25E-07
7.21E-11	8.06E-10	4.73E-07
4.22E-10	4.69E-09	2.74E-06
8.02E-10	9.29E-09	5.56E-06
2.83E-09	3.18E-08	1.93E-05
1.90E-08	1.72E-07	1.01E-04
7.40E-08	6.82E-07	4.01E-04
4.45E-07	3.83E-06	2.20E-03
1.21E-06	1.22E-05	7.18E-03


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p2_u_x_m_0p5_square_d_1p1e3x/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
3.97E-17	2.84E-16	1.44E-14
5.99E-17	9.93E-16	4.54E-14
5.77E-16	5.10E-15	2.41E-13
1.41E-15	9.00E-15	9.79E-13
1.81E-15	2.80E-14	4.07E-12
1.36E-14	8.36E-14	1.67E-11
6.65E-14	1.14E-12	5.07E-10
1.74E-14	3.04E-13	1.71E-10
3.86E-13	4.50E-12	2.61E-09
1.15E-12	1.11E-11	5.91E-09
2.52E-12	2.15E-11	1.56E-08
1.46E-11	1.84E-10	1.10E-07
4.47E-11	3.72E-10	2.73E-07
1.08E-10	1.19E-09	9.62E-07
1.03E-10	7.67E-10	2.78E-06
2.63E-10	4.00E-09	1.12E-05
2.19E-09	1.72E-08	4.52E-05
2.91E-08	2.29E-07	2.20E-04
9.83E-08	9.67E-07	9.05E-04
2.78E-07	2.66E-06	3.23E-03


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p3_u_x_m_0p5_square_d_1pxpxsquare/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
3.89E-02	2.89E-01	2.00E+00
9.51E-03	1.44E-01	2.00E+00
2.36E-03	7.22E-02	2.00E+00
5.90E-04	3.61E-02	2.00E+00
1.47E-04	1.80E-02	2.00E+00
3.69E-05	9.02E-03	2.00E+00
9.22E-06	4.51E-03	2.00E+00
2.30E-06	2.26E-03	2.00E+00
5.76E-07	1.13E-03	2.00E+00
1.44E-07	5.64E-04	2.00E+00
3.60E-08	2.82E-04	2.00E+00
9.00E-009	1.41E-004	2.00E+000
2.25E-009	7.05E-005	2.00E+000
5.69E-010	3.52E-005	2.00E+000
2.40E-010	1.76E-005	2.00E+000
6.59E-010	8.81E-006	2.00E+000
2.53E-009	4.40E-006	2.00E+000
1.13E-008	2.20E-006	2.00E+000
4.28E-008	1.13E-006	2.00E+000
2.20E-007	1.37E-006	2.00E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p3_u_x_m_0p5_square_d_1pxpxsquare/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
7.53E-18	5.85E-17	3.14E-16
5.95E-17	2.95E-16	1.78E-15
1.34E-16	5.96E-16	5.76E-15
4.25E-16	1.94E-15	3.77E-14
1.00E-15	5.35E-15	1.41E-13
1.41E-15	1.19E-14	6.05E-13
1.96E-14	8.10E-14	2.38E-12
7.57E-14	2.94E-13	9.60E-12
2.35E-13	9.10E-13	3.68E-11
6.23E-13	2.21E-12	1.46E-10
4.41E-13	2.12E-12	5.68E-10
2.12E-012	1.12E-011	2.24E-009
2.23E-011	9.45E-011	8.78E-009
2.20E-011	1.98E-010	3.63E-008
1.18E-010	5.01E-010	1.41E-007
2.30E-009	8.84E-009	6.24E-007
1.41E-008	5.09E-008	2.48E-006
3.53E-008	1.41E-007	1.01E-005
2.37E-007	8.64E-007	3.99E-005
6.05E-007	2.31E-006	1.60E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p3_u_x_m_0p5_square_d_1pxpxsquare/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.40E-17	1.54E-16	3.80E-15
2.46E-16	1.08E-15	8.80E-15
3.30E-16	1.56E-15	2.67E-14
8.08E-16	4.85E-15	1.31E-13
3.44E-15	1.72E-14	5.30E-13
3.73E-15	2.98E-14	2.64E-12
2.19E-14	1.30E-13	9.36E-12
5.38E-14	2.69E-13	4.01E-11
9.54E-14	5.10E-13	1.55E-10
2.35E-13	1.71E-12	6.54E-10
5.90E-12	2.10E-11	2.59E-09
5.02E-012	2.17E-011	1.02E-008
2.34E-011	1.51E-010	4.03E-008
2.38E-010	8.57E-010	1.65E-007
2.09E-010	1.11E-009	6.43E-007
1.38E-009	9.41E-009	2.65E-006
1.84E-008	6.63E-008	1.03E-005
1.46E-008	8.73E-008	4.24E-005
6.54E-008	4.26E-007	1.65E-004
1.08E-006	3.88E-006	6.59E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p3_u_x_m_0p5_square_d_1pxpxsquare/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
4.24E-17	4.59E-16	1.03E-14
2.16E-16	9.31E-16	3.20E-14
5.07E-16	3.36E-15	9.33E-14
1.40E-15	7.92E-15	3.35E-13
1.49E-15	1.48E-14	1.43E-12
5.64E-15	3.96E-14	5.33E-12
8.45E-15	9.36E-14	2.09E-11
8.31E-14	3.70E-13	8.40E-11
2.32E-13	1.07E-12	3.62E-10
8.23E-13	4.43E-12	1.45E-09
3.16E-12	1.68E-11	5.53E-09
1.92E-011	1.02E-010	2.24E-008
2.79E-011	1.37E-010	9.33E-008
1.28E-010	8.81E-010	3.60E-007
8.49E-010	5.24E-009	1.43E-006
1.22E-009	7.82E-009	5.93E-006
7.91E-009	5.31E-008	2.37E-005
5.76E-008	3.52E-007	9.49E-005
5.87E-008	4.00E-007	3.80E-004
6.21E-007	4.15E-006	1.52E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p3_u_x_m_0p5_square_d_1pxpxsquare/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
8.13E-17	6.93E-16	2.60E-14
2.81E-16	1.45E-15	3.52E-14
9.94E-17	1.68E-15	1.47E-13
3.30E-16	4.59E-15	5.92E-13
1.57E-15	2.05E-14	2.36E-12
1.81E-14	7.60E-14	9.95E-12
5.18E-14	4.00E-13	4.04E-11
9.18E-14	7.65E-13	1.63E-10
5.58E-13	2.23E-12	6.95E-10
5.90E-13	4.75E-12	2.54E-09
5.67E-12	2.68E-11	1.03E-08
5.66E-012	2.89E-011	4.14E-008
4.99E-012	7.01E-011	1.66E-007
1.37E-010	6.62E-010	6.57E-007
3.51E-010	1.55E-009	2.70E-006
3.51E-010	3.88E-009	1.09E-005
5.36E-009	2.25E-008	4.35E-005
1.89E-008	9.14E-008	1.74E-004
1.76E-008	2.05E-007	6.96E-004
1.02E-007	9.58E-007	2.78E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p4_u_x_m_0p5_square_d_exp_m_x_m_0p5_square/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.69E-02	2.89E-01	2.00E+00
1.21E-02	1.44E-01	2.00E+00
3.04E-03	7.22E-02	2.00E+00
7.61E-04	3.61E-02	2.00E+00
1.90E-04	1.80E-02	2.00E+00
4.76E-05	9.02E-03	2.00E+00
1.19E-05	4.51E-03	2.00E+00
2.97E-06	2.26E-03	2.00E+00
7.43E-07	1.13E-03	2.00E+00
1.86E-07	5.64E-04	2.00E+00
4.65E-08	2.82E-04	2.00E+00
1.16E-008	1.41E-004	2.00E+000
2.90E-009	7.05E-005	2.00E+000
7.27E-010	3.52E-005	2.00E+000
1.84E-010	1.76E-005	2.00E+000
3.96E-011	8.81E-006	2.00E+000
3.41E-009	4.40E-006	2.00E+000
1.34E-008	2.20E-006	2.00E+000
5.26E-008	1.12E-006	2.00E+000
2.12E-007	9.39E-007	2.00E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p4_u_x_m_0p5_square_d_exp_m_x_m_0p5_square/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
6.04E-08	4.95E-07	3.38E-06
2.68E-10	4.49E-09	6.20E-08
1.06E-12	3.58E-11	9.91E-10
3.83E-15	2.81E-13	1.56E-11
5.65E-16	4.60E-15	2.92E-13
6.52E-15	2.59E-14	6.54E-13
5.20E-15	4.64E-14	1.99E-12
2.04E-014	1.60E-013	9.62E-012
3.91E-014	3.04E-013	3.82E-011
1.45E-013	6.61E-013	1.42E-010
2.66E-013	2.19E-012	5.84E-010
4.57E-013	5.13E-012	2.33E-009
1.97E-012	1.62E-011	9.42E-009
2.43E-011	9.82E-011	3.81E-008
1.53E-011	1.42E-010	1.49E-007
1.60E-010	5.90E-010	6.02E-007
4.52E-009	1.55E-008	2.50E-006
1.72E-008	5.85E-008	9.97E-006
7.53E-008	2.58E-007	3.99E-005
3.11E-007	1.06E-006	1.60E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p4_u_x_m_0p5_square_d_exp_m_x_m_0p5_square/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
3.40E-09	4.37E-08	6.74E-07
6.04E-12	1.56E-10	4.83E-09
1.16E-14	6.01E-13	3.72E-11
9.00E-16	4.96E-15	2.86E-13
3.29E-15	1.48E-14	5.92E-13
3.47E-15	2.65E-14	2.63E-12
1.83E-14	7.04E-14	9.10E-12
2.19E-014	2.12E-013	3.80E-011
7.91E-014	6.12E-013	1.50E-010
3.12E-013	1.67E-012	6.52E-010
7.86E-013	3.48E-012	2.50E-009
9.87E-013	7.60E-012	1.01E-008
8.67E-012	5.45E-011	4.09E-008
2.21E-011	1.20E-010	1.62E-007
3.99E-011	3.01E-010	6.32E-007
6.38E-011	6.59E-010	2.53E-006
1.65E-010	1.37E-009	1.01E-005
2.13E-009	1.03E-008	4.16E-005
3.51E-009	2.90E-008	1.62E-004
1.47E-008	6.83E-008	6.67E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p4_u_x_m_0p5_square_d_exp_m_x_m_0p5_square/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
5.70E-11	1.08E-09	2.78E-08
7.91E-14	3.01E-12	1.56E-10
5.13E-16	6.58E-15	6.29E-13
3.37E-15	1.40E-14	3.79E-13
5.30E-15	2.77E-14	1.35E-12
2.41E-14	1.13E-13	6.04E-12
1.09E-14	1.10E-13	2.21E-11
4.33E-014	3.15E-013	8.66E-011
3.04E-013	2.09E-012	3.55E-010
8.97E-013	3.97E-012	1.38E-009
1.05E-012	8.28E-012	5.45E-009
9.88E-012	5.26E-011	2.20E-008
8.28E-012	6.95E-011	8.84E-008
2.79E-011	2.11E-010	3.65E-007
7.35E-011	5.97E-010	1.42E-006
1.78E-010	1.12E-009	5.90E-006
2.02E-009	7.23E-009	2.36E-005
1.21E-009	1.15E-008	9.44E-005
6.58E-009	3.38E-008	3.77E-004
1.95E-008	1.48E-007	1.51E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p4_u_x_m_0p5_square_d_exp_m_x_m_0p5_square/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.13E-12	1.28E-10	4.88E-09
2.19E-15	1.10E-13	8.33E-12
3.04E-16	2.98E-15	1.68E-13
1.13E-15	9.37E-15	5.86E-13
9.50E-15	4.50E-14	2.58E-12
5.53E-15	5.95E-14	1.14E-11
3.17E-14	2.29E-13	4.11E-11
1.41E-013	6.96E-013	1.57E-010
1.03E-013	1.61E-012	6.44E-010
1.86E-012	1.01E-011	2.69E-009
3.77E-012	1.72E-011	1.09E-008
1.54E-011	7.21E-011	4.29E-008
3.27E-011	1.58E-010	1.71E-007
5.93E-011	3.31E-010	6.79E-007
3.45E-011	6.71E-010	2.72E-006
7.91E-010	4.67E-009	1.09E-005
4.02E-009	1.49E-008	4.36E-005
5.13E-009	2.92E-008	1.75E-004
4.77E-009	5.00E-008	6.99E-004
1.00E-008	2.90E-007	2.80E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p5_u_x_m_0p5_square_d_0p5_p_cosx_square/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.38E-02	2.89E-01	2.00E+00
1.11E-02	1.44E-01	2.00E+00
2.77E-03	7.22E-02	2.00E+00
6.94E-04	3.61E-02	2.00E+00
1.73E-04	1.80E-02	2.00E+00
4.34E-05	9.02E-03	2.00E+00
1.08E-05	4.51E-03	2.00E+00
2.71E-06	2.26E-03	2.00E+00
6.77E-07	1.13E-03	2.00E+00
1.69E-07	5.64E-04	2.00E+00
4.23E-08	2.82E-04	2.00E+00
1.06E-008	1.41E-004	2.00E+000
2.65E-009	7.05E-005	2.00E+000
6.64E-010	3.52E-005	2.00E+000
1.64E-010	1.76E-005	2.00E+000
3.95E-011	8.81E-006	2.00E+000
3.95E-011	8.81E-006	2.00E+000
2.11E-009	4.40E-006	2.00E+000
8.77E-009	2.20E-006	2.00E+000
3.54E-008	1.11E-006	2.00E+000
1.39E-007	7.65E-007	2.00E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p5_u_x_m_0p5_square_d_0p5_p_cosx_square/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.65E-08	1.12E-07	7.76E-07
6.80E-11	9.21E-10	1.27E-08
2.70E-13	7.29E-12	2.02E-10
1.25E-15	5.76E-14	3.18E-12
9.19E-16	4.40E-15	2.09E-13
2.65E-15	1.52E-14	5.42E-13
1.53E-14	6.55E-14	2.27E-12
1.13E-14	7.88E-14	9.23E-12
1.83E-13	7.60E-13	3.65E-11
6.72E-13	2.52E-12	1.44E-10
3.03E-12	1.12E-11	6.09E-10
1.19E-012	5.75E-012	2.29E-009
5.72E-012	2.72E-011	9.05E-009
9.11E-012	5.12E-011	3.60E-008
3.67E-011	2.00E-010	1.45E-007
2.86E-009	1.02E-008	6.27E-007
1.14E-008	4.08E-008	2.51E-006
4.46E-008	1.60E-007	9.96E-006
1.82E-007	6.52E-007	3.99E-005
7.16E-007	2.56E-006	1.60E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p5_u_x_m_0p5_square_d_0p5_p_cosx_square/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
4.02E-10	5.09E-09	7.83E-08
7.63E-13	1.97E-11	6.08E-10
1.48E-15	7.62E-14	4.72E-12
9.10E-16	4.34E-15	1.02E-13
1.54E-15	8.19E-15	6.20E-13
1.41E-15	1.68E-14	2.46E-12
5.14E-15	4.92E-14	9.92E-12
2.14E-14	1.83E-13	4.04E-11
3.54E-14	3.58E-13	1.40E-10
4.83E-13	1.87E-12	6.23E-10
6.72E-13	4.65E-12	2.49E-09
2.52E-012	1.93E-011	1.04E-008
1.57E-012	2.31E-011	3.97E-008
2.18E-011	1.59E-010	1.63E-007
8.07E-011	3.36E-010	6.52E-007
2.80E-010	1.29E-009	2.53E-006
1.96E-010	1.58E-009	1.01E-005
2.39E-009	1.36E-008	4.17E-005
2.13E-009	4.73E-008	1.67E-004
6.47E-008	4.07E-007	6.68E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p5_u_x_m_0p5_square_d_0p5_p_cosx_square/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
4.54E-12	8.67E-11	2.25E-09
4.67E-15	1.78E-13	9.20E-12
1.77E-16	1.98E-15	1.08E-13
1.07E-15	8.61E-15	3.83E-13
3.42E-15	2.30E-14	1.05E-12
3.72E-15	4.66E-14	5.32E-12
6.50E-15	1.17E-13	2.23E-11
1.84E-14	2.18E-13	8.87E-11
3.65E-13	1.61E-12	3.63E-10
9.94E-13	5.40E-12	1.41E-09
7.06E-13	6.96E-12	5.80E-09
3.59E-012	2.26E-011	2.20E-008
2.54E-011	1.56E-010	8.95E-008
5.93E-011	4.08E-010	3.69E-007
3.83E-011	4.30E-010	1.48E-006
2.91E-010	1.64E-009	5.73E-006
7.72E-010	3.46E-009	2.36E-005
4.91E-009	2.59E-008	9.49E-005
6.81E-009	8.09E-008	3.79E-004
1.28E-007	9.09E-007	1.52E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0p5_u_x_m_0p5_square_d_0p5_p_cosx_square/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
1.43E-13	3.58E-12	1.36E-10
4.93E-16	3.89E-15	2.74E-13
9.51E-16	3.68E-15	1.88E-13
2.50E-15	1.98E-14	6.79E-13
4.25E-15	3.62E-14	2.27E-12
2.86E-14	1.08E-13	9.36E-12
6.08E-14	2.94E-13	3.73E-11
7.75E-14	6.25E-13	1.65E-10
3.01E-13	2.40E-12	6.64E-10
4.83E-13	4.91E-12	2.73E-09
2.05E-12	1.75E-11	1.07E-08
4.74E-012	3.83E-011	4.28E-008
7.55E-011	2.92E-010	1.66E-007
1.16E-010	6.16E-010	6.62E-007
6.62E-010	2.65E-009	2.73E-006
6.24E-010	4.52E-009	1.09E-005
4.97E-010	5.66E-009	4.37E-005
2.98E-009	2.29E-008	1.75E-004
2.87E-008	1.71E-007	7.00E-004
1.60E-007	1.89E-006	2.80E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0pn_u_x_m_0p5_square_d_x/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.17E-02	2.89E-01	2.00E+00
1.04E-02	1.44E-01	2.00E+00
2.60E-03	7.22E-02	2.00E+00
6.51E-04	3.61E-02	2.00E+00
1.63E-04	1.80E-02	2.00E+00
4.07E-05	9.02E-03	2.00E+00
1.02E-05	4.51E-03	2.00E+00
2.54E-06	2.26E-03	2.00E+00
6.36E-07	1.13E-03	2.00E+00
1.59E-07	5.64E-04	2.00E+00
3.97E-08	2.82E-04	2.00E+00
9.93E-009	1.41E-004	2.00E+000
2.48E-009	7.05E-005	2.00E+000
6.16E-010	3.52E-005	2.00E+000
2.51E-010	1.76E-005	2.00E+000
1.24E-010	8.81E-006	2.00E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0pn_u_x_m_0p5_square_d_x/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
2.87E-17	1.25E-16	1.57E-16
3.97E-17	2.43E-16	1.78E-15
6.08E-17	6.14E-16	1.18E-14
2.40E-16	1.29E-15	2.67E-14
5.43E-16	4.08E-15	1.49E-13
4.84E-15	3.63E-14	3.82E-12
3.95E-15	3.69E-14	6.29E-12
2.13E-14	2.36E-13	9.73E-11
5.42E-14	3.06E-13	7.29E-11
5.28E-13	1.20E-11	2.04E-08
1.97E-12	6.28E-11	2.15E-07
3.56E-012	9.81E-011	6.67E-007
7.20E-012	3.70E-010	5.05E-006
3.97E-011	1.85E-009	5.04E-005
4.14E-010	3.24E-008	1.77E-003
1.86E-009	2.27E-007	2.48E-002


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0pn_u_x_m_0p5_square_d_x/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
6.81E-17	5.27E-16	4.90E-15
3.28E-16	1.75E-15	2.03E-14
4.86E-16	3.75E-15	1.02E-13
1.11E-15	1.13E-14	5.82E-13
2.69E-15	3.88E-14	3.90E-12
1.22E-14	4.67E-14	2.93E-12
6.42E-14	6.00E-13	2.27E-10
1.68E-13	2.48E-12	1.92E-09
8.89E-13	2.06E-11	3.21E-08
6.88E-13	1.92E-11	5.91E-08
3.45E-12	1.34E-10	8.36E-07
5.76E-012	3.67E-010	4.59E-006
8.67E-012	7.80E-010	1.95E-005
7.36E-011	8.08E-009	4.05E-004
1.82E-010	2.23E-008	2.23E-003
2.79E-010	5.82E-008	1.17E-002


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0pn_u_x_m_0p5_square_d_x/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
5.66E-17	3.52E-16	9.41E-15
1.69E-16	1.16E-15	3.30E-14
4.67E-16	4.73E-15	1.57E-13
5.29E-15	4.09E-14	3.22E-12
5.64E-15	6.95E-14	1.13E-11
1.05E-14	1.92E-13	6.31E-11
1.04E-14	3.76E-13	2.41E-10
1.72E-13	2.64E-12	3.40E-09
1.62E-13	3.84E-12	9.77E-09
2.18E-12	4.12E-11	2.12E-07
4.79E-12	1.78E-10	1.85E-06
2.03E-011	1.36E-009	2.83E-005
7.50E-011	6.71E-009	2.79E-004
2.76E-010	2.98E-008	2.47E-003
1.31E-009	1.76E-007	2.92E-002
5.09E-009	9.97E-007	3.31E-001


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/0pn_u_x_m_0p5_square_d_x/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
2.98E-17	6.03E-16	2.31E-14
4.69E-16	1.84E-15	5.04E-14
2.36E-15	1.33E-14	7.57E-13
4.40E-15	4.83E-14	5.91E-12
6.92E-15	1.23E-13	2.90E-11
1.55E-14	1.79E-13	7.43E-11
1.30E-14	2.41E-13	1.84E-10
1.66E-13	4.96E-12	9.47E-09
5.48E-13	2.14E-11	8.29E-08
1.59E-12	2.81E-11	2.15E-07
4.42E-12	2.34E-10	3.63E-06
1.26E-011	1.05E-009	3.27E-005
5.37E-011	5.61E-009	3.49E-004
1.17E-010	2.05E-008	2.55E-003
6.96E-010	1.11E-007	2.77E-002
1.50E-009	3.23E-007	1.60E-001


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p00_u_exp_m_x_m_0p5_square_d_1px/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
3.31E-02	2.33E-01	1.60E+00
8.28E-03	1.16E-01	1.60E+00
2.07E-03	5.78E-02	1.60E+00
5.17E-04	2.89E-02	1.60E+00
1.29E-04	1.45E-02	1.60E+00
3.23E-05	7.23E-03	1.60E+00
8.08E-06	3.61E-03	1.60E+00
2.02E-06	1.81E-03	1.60E+00
5.05E-07	9.03E-04	1.60E+00
1.26E-07	4.52E-04	1.60E+00
3.16E-08	2.26E-04	1.60E+00
7.85E-009	1.13E-004	1.60E+000
1.78E-009	5.65E-005	1.60E+000
1.29E-010	2.82E-005	1.60E+000
3.03E-010	1.41E-005	1.60E+000
1.09E-009	7.06E-006	1.60E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p00_u_exp_m_x_m_0p5_square_d_1px/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.57E-03	2.45E-02	3.77E-01
2.02E-04	6.27E-03	1.94E-01
2.55E-05	1.58E-03	9.78E-02
3.19E-06	3.95E-04	4.90E-02
3.99E-07	9.88E-05	2.45E-02
4.98E-08	2.47E-05	1.22E-02
6.23E-09	6.18E-06	6.12E-03
7.79E-10	1.54E-06	3.06E-03
9.74E-11	3.86E-07	1.53E-03
1.51E-11	9.65E-08	7.66E-04
3.15E-11	2.41E-08	3.83E-04
9.79E-011	6.04E-009	1.91E-004
1.39E-010	1.60E-009	9.57E-005
1.33E-009	4.25E-009	4.79E-005
4.29E-009	1.41E-008	2.40E-005
3.42E-009	2.08E-008	1.29E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p00_u_exp_m_x_m_0p5_square_d_1px/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.39E-04	3.29E-03	8.46E-02
8.83E-06	4.19E-04	2.17E-02
5.54E-07	5.25E-05	5.44E-03
3.47E-08	6.56E-06	1.36E-03
2.17E-09	8.20E-07	3.40E-04
1.35E-10	1.03E-07	8.51E-05
8.47E-12	1.28E-08	2.13E-05
7.03E-13	1.60E-09	5.32E-06
6.25E-12	2.01E-10	1.33E-06
2.43E-11	8.73E-11	3.33E-07
2.69E-11	8.82E-11	8.94E-08
3.49E-011	2.31E-010	8.70E-008
1.58E-010	7.50E-010	3.26E-007
8.67E-010	3.24E-009	1.34E-006
4.22E-009	1.60E-008	5.37E-006
1.08E-008	6.29E-008	2.08E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p00_u_exp_m_x_m_0p5_square_d_1px/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
9.73E-06	3.12E-04	1.17E-02
3.00E-07	1.91E-05	1.45E-03
9.39E-09	1.19E-06	1.81E-04
2.94E-10	7.46E-08	2.26E-05
9.17E-12	4.66E-09	2.83E-06
3.00E-13	2.91E-10	3.54E-07
9.17E-13	1.84E-11	4.42E-08
3.53E-12	1.16E-11	5.57E-09
1.49E-11	4.84E-11	3.01E-09
4.11E-12	2.48E-11	1.14E-08
8.87E-11	2.89E-10	4.52E-08
1.28E-010	5.22E-010	1.88E-007
1.94E-009	6.62E-009	7.53E-007
4.15E-009	1.39E-008	2.90E-006
1.86E-008	6.79E-008	1.21E-005
1.04E-007	3.43E-007	4.64E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p00_u_exp_m_x_m_0p5_square_d_1px/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.56E-07	2.21E-05	1.13E-03
9.45E-09	7.53E-07	7.72E-05
1.49E-10	2.38E-08	4.89E-06
2.34E-12	7.45E-10	3.06E-07
9.22E-14	2.33E-11	1.92E-08
2.54E-13	1.34E-12	1.19E-09
2.72E-13	1.56E-12	3.57E-10
3.45E-12	1.16E-11	1.39E-09
3.58E-12	1.61E-11	5.20E-09
8.11E-12	4.49E-11	2.16E-08
3.12E-11	1.64E-10	8.68E-08
3.88E-011	3.07E-010	3.50E-007
2.88E-010	1.33E-009	1.40E-006
2.51E-009	8.31E-009	5.58E-006
3.74E-009	1.23E-008	2.23E-005
1.02E-008	3.82E-008	8.93E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p01_u_exp_m_x_m_0p5_square_d_1px_distorted/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
3.31E-02	2.33E-01	1.60E+00
1.08E-02	1.31E-01	1.60E+00
2.94E-03	6.75E-02	1.60E+00
7.51E-04	3.40E-02	1.60E+00
1.89E-04	1.70E-02	1.60E+00
4.73E-05	8.51E-03	1.60E+00
1.18E-05	4.26E-03	1.60E+00
2.96E-06	2.13E-03	1.60E+00
7.39E-07	1.06E-03	1.60E+00
1.85E-07	5.32E-04	1.60E+00
4.62E-08	2.66E-04	1.60E+00
1.15E-008	1.33E-004	1.60E+000
2.79E-009	6.65E-005	1.60E+000
4.06E-010	3.32E-005	1.60E+000
9.94E-011	1.66E-005	1.60E+000
4.27E-010	8.31E-006	1.60E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p01_u_exp_m_x_m_0p5_square_d_1px_distorted/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.57E-03	2.45E-02	3.77E-01
1.95E-04	5.63E-03	1.77E-01
2.29E-05	1.37E-03	8.80E-02
2.84E-06	3.42E-04	4.41E-02
3.55E-07	8.56E-05	2.20E-02
4.44E-08	2.14E-05	1.10E-02
5.55E-09	5.35E-06	5.51E-03
6.94E-10	1.34E-06	2.76E-03
8.68E-11	3.34E-07	1.38E-03
1.57E-11	8.36E-08	6.89E-04
5.74E-12	2.09E-08	3.44E-04
3.53E-011	5.23E-009	1.72E-004
7.13E-011	1.33E-009	8.61E-005
6.86E-011	6.46E-010	4.31E-005
9.04E-009	3.04E-008	2.16E-005
1.08E-009	7.28E-009	1.21E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p01_u_exp_m_x_m_0p5_square_d_1px_distorted/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.39E-04	3.29E-03	8.46E-02
1.77E-05	7.01E-04	3.03E-02
1.43E-06	1.04E-04	8.36E-03
9.57E-08	1.35E-05	2.14E-03
6.09E-09	1.71E-06	5.38E-04
3.82E-10	2.14E-07	1.35E-04
2.39E-11	2.68E-08	3.37E-05
1.62E-12	3.35E-09	8.42E-06
2.28E-12	4.19E-10	2.10E-06
2.21E-11	8.95E-11	5.27E-07
3.12E-12	3.47E-11	1.37E-07
2.44E-011	1.68E-010	1.07E-007
1.05E-010	4.33E-010	4.01E-007
2.18E-010	8.88E-010	1.58E-006
9.74E-010	3.71E-009	6.46E-006
1.48E-009	1.34E-008	2.53E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p01_u_exp_m_x_m_0p5_square_d_1px_distorted/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
9.73E-06	3.12E-04	1.17E-02
4.07E-07	2.20E-05	1.47E-03
1.17E-08	1.26E-06	1.71E-04
3.52E-10	7.72E-08	2.12E-05
1.10E-11	4.83E-09	2.66E-06
3.71E-13	3.02E-10	3.32E-07
4.66E-13	1.90E-11	4.15E-08
8.60E-13	6.52E-12	5.25E-09
9.54E-13	8.31E-12	3.49E-09
1.26E-11	5.01E-11	1.41E-08
3.81E-11	1.42E-10	5.67E-08
2.76E-011	2.43E-010	2.21E-007
2.33E-010	8.08E-010	9.08E-007
1.20E-009	4.49E-009	3.52E-006
1.83E-009	7.69E-009	1.45E-005
1.41E-009	1.69E-008	5.82E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p01_u_exp_m_x_m_0p5_square_d_1px_distorted/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.56E-07	2.21E-05	1.13E-03
2.85E-08	1.89E-06	1.62E-04
7.15E-10	8.60E-08	1.34E-05
1.29E-11	2.99E-09	9.03E-07
2.13E-13	9.61E-11	5.75E-08
4.86E-14	3.09E-12	3.60E-09
4.25E-13	2.34E-12	4.41E-10
2.30E-12	8.04E-12	1.65E-09
4.98E-12	2.14E-11	6.42E-09
5.03E-12	3.85E-11	2.59E-08
6.14E-11	2.39E-10	1.01E-07
7.89E-011	4.00E-010	4.05E-007
4.61E-010	1.57E-009	1.66E-006
2.77E-009	9.15E-009	6.66E-006
2.04E-009	1.10E-008	2.59E-005
1.20E-008	4.02E-008	1.07E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p1_u_exp_m_x_m_0p5_square_d_1pxpxsquare/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
3.09E-02	2.33E-01	1.60E+00
7.56E-03	1.16E-01	1.60E+00
1.88E-03	5.78E-02	1.60E+00
4.70E-04	2.89E-02	1.60E+00
1.18E-04	1.45E-02	1.60E+00
2.94E-05	7.23E-03	1.60E+00
7.34E-06	3.61E-03	1.60E+00
1.84E-06	1.81E-03	1.60E+00
4.59E-07	9.03E-04	1.60E+00
1.15E-07	4.52E-04	1.60E+00
2.87E-08	2.26E-04	1.60E+00
7.15E-009	1.13E-004	1.60E+000
1.74E-009	5.65E-005	1.60E+000
8.10E-010	2.82E-005	1.60E+000
2.26E-009	1.41E-005	1.60E+000
8.53E-009	7.06E-006	1.60E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p1_u_exp_m_x_m_0p5_square_d_1pxpxsquare/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.62E-03	2.47E-02	3.77E-01
2.04E-04	6.28E-03	1.94E-01
2.55E-05	1.58E-03	9.78E-02
3.19E-06	3.95E-04	4.90E-02
3.99E-07	9.88E-05	2.45E-02
4.98E-08	2.47E-05	1.22E-02
6.23E-09	6.18E-06	6.12E-03
7.79E-10	1.54E-06	3.06E-03
9.74E-11	3.86E-07	1.53E-03
1.22E-11	9.65E-08	7.66E-04
1.00E-11	2.41E-08	3.83E-04
2.27E-011	6.03E-009	1.91E-004
3.05E-010	1.80E-009	9.57E-005
4.67E-010	1.91E-009	4.79E-005
3.18E-009	1.05E-008	2.40E-005
1.70E-008	5.46E-008	1.28E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p1_u_exp_m_x_m_0p5_square_d_1pxpxsquare/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.41E-04	3.31E-03	8.48E-02
8.87E-06	4.19E-04	2.17E-02
5.55E-07	5.25E-05	5.44E-03
3.47E-08	6.56E-06	1.36E-03
2.17E-09	8.20E-07	3.40E-04
1.35E-10	1.03E-07	8.51E-05
8.47E-12	1.28E-08	2.13E-05
7.99E-13	1.60E-09	5.32E-06
4.09E-12	2.01E-10	1.33E-06
6.67E-12	4.12E-11	3.33E-07
8.63E-11	2.85E-10	8.98E-08
1.84E-011	1.28E-010	9.05E-008
5.21E-010	2.06E-009	3.33E-007
3.15E-009	1.13E-008	1.33E-006
4.80E-009	2.05E-008	5.30E-006
2.77E-008	1.31E-007	2.18E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p1_u_exp_m_x_m_0p5_square_d_1pxpxsquare/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
9.87E-06	3.14E-04	1.18E-02
3.01E-07	1.91E-05	1.45E-03
9.40E-09	1.19E-06	1.81E-04
2.94E-10	7.46E-08	2.26E-05
9.17E-12	4.66E-09	2.83E-06
4.71E-13	2.91E-10	3.54E-07
4.82E-13	1.83E-11	4.42E-08
1.98E-12	6.84E-12	5.58E-09
1.11E-11	3.67E-11	3.03E-09
2.60E-11	1.02E-10	1.15E-08
5.97E-11	2.38E-10	4.50E-08
2.32E-010	9.83E-010	1.80E-007
3.98E-010	1.88E-009	7.54E-007
1.32E-009	8.06E-009	2.90E-006
9.72E-009	5.26E-008	1.16E-005
5.68E-008	2.06E-007	4.82E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p1_u_exp_m_x_m_0p5_square_d_1pxpxsquare/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.62E-07	2.22E-05	1.14E-03
9.48E-09	7.54E-07	7.73E-05
1.49E-10	2.38E-08	4.89E-06
2.34E-12	7.45E-10	3.06E-07
6.96E-14	2.33E-11	1.92E-08
3.79E-13	1.49E-12	1.19E-09
1.10E-12	4.91E-12	3.30E-10
2.74E-12	1.09E-11	1.30E-09
3.90E-12	2.02E-11	5.26E-09
1.50E-11	9.20E-11	2.18E-08
1.35E-11	1.24E-10	8.70E-08
3.10E-011	3.13E-010	3.35E-007
6.20E-010	2.15E-009	1.34E-006
2.73E-009	9.54E-009	5.58E-006
9.25E-009	3.58E-008	2.22E-005
1.65E-008	6.80E-008	8.58E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p2_u_exp_m_x_m_0p5_square_d_exp_m_x_m_0p5_square/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
3.74E-02	2.34E-01	1.60E+00
9.47E-03	1.16E-01	1.60E+00
2.37E-03	5.78E-02	1.60E+00
5.94E-04	2.89E-02	1.60E+00
1.49E-04	1.45E-02	1.60E+00
3.72E-05	7.23E-03	1.60E+00
9.29E-06	3.61E-03	1.60E+00
2.32E-06	1.81E-03	1.60E+00
5.81E-07	9.03E-04	1.60E+00
1.45E-07	4.52E-04	1.60E+00
3.63E-08	2.26E-04	1.60E+00
9.07E-009	1.13E-004	1.60E+000
1.99E-009	5.65E-005	1.60E+000
5.60E-010	2.82E-005	1.60E+000
1.41E-010	1.41E-005	1.60E+000
1.83E-008	7.06E-006	1.60E+000
4.30E-010	3.53E-006	1.60E+000
4.99E-010	1.76E-006	1.60E+000
3.00E-009	8.82E-007	1.60E+000
6.16E-009	4.42E-007	1.60E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p2_u_exp_m_x_m_0p5_square_d_exp_m_x_m_0p5_square/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.52E-03	2.45E-02	3.78E-01
2.01E-04	6.27E-03	1.94E-01
2.54E-05	1.58E-03	9.78E-02
3.19E-06	3.95E-04	4.90E-02
3.99E-07	9.88E-05	2.45E-02
4.98E-08	2.47E-05	1.22E-02
6.23E-09	6.18E-06	6.12E-03
7.79E-10	1.54E-06	3.06E-03
9.74E-11	3.86E-07	1.53E-03
1.25E-11	9.65E-08	7.66E-04
2.32E-12	2.41E-08	3.83E-04
2.00E-011	6.03E-009	1.91E-004
4.54E-011	1.54E-009	9.57E-005
1.72E-010	1.03E-009	4.79E-005
1.78E-010	1.34E-009	2.40E-005
1.23E-009	5.97E-009	1.29E-005
4.46E-009	1.57E-008	2.04E-005
1.97E-008	6.96E-008	7.82E-005
3.57E-008	1.29E-007	3.12E-004
4.37E-007	1.41E-006	1.25E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p2_u_exp_m_x_m_0p5_square_d_exp_m_x_m_0p5_square/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.37E-04	3.28E-03	8.45E-02
8.79E-06	4.18E-04	2.16E-02
5.53E-07	5.25E-05	5.44E-03
3.47E-08	6.56E-06	1.36E-03
2.17E-09	8.20E-07	3.40E-04
1.35E-10	1.03E-07	8.51E-05
8.50E-12	1.28E-08	2.13E-05
9.81E-13	1.60E-09	5.32E-06
4.38E-12	2.01E-10	1.33E-06
1.66E-12	2.79E-11	3.33E-07
1.81E-11	7.58E-11	8.96E-08
2.19E-011	1.30E-010	9.12E-008
6.72E-011	4.01E-010	3.34E-007
2.75E-010	1.24E-009	1.37E-006
1.26E-009	5.01E-009	5.45E-006
2.65E-009	1.34E-008	2.12E-005
3.33E-009	1.96E-008	8.73E-005
5.36E-008	1.89E-007	3.49E-004
1.64E-007	5.60E-007	1.36E-003
1.24E-006	3.93E-006	5.43E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p2_u_exp_m_x_m_0p5_square_d_exp_m_x_m_0p5_square/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
9.50E-06	3.12E-04	1.18E-02
2.99E-07	1.91E-05	1.45E-03
9.38E-09	1.19E-06	1.81E-04
2.93E-10	7.46E-08	2.26E-05
9.17E-12	4.66E-09	2.83E-06
3.53E-13	2.91E-10	3.54E-07
1.59E-13	1.82E-11	4.42E-08
5.35E-13	4.65E-12	5.57E-09
7.85E-12	2.65E-11	2.93E-09
1.02E-11	4.79E-11	1.17E-08
1.09E-11	7.75E-11	4.47E-08
1.82E-011	2.15E-010	1.80E-007
1.64E-010	6.24E-010	7.47E-007
3.52E-010	2.01E-009	3.00E-006
1.85E-009	7.55E-009	1.20E-005
1.25E-009	1.30E-008	4.59E-005
4.43E-008	1.42E-007	1.92E-004
3.80E-008	1.75E-007	7.35E-004
2.18E-007	7.27E-007	2.94E-003
3.29E-007	2.55E-006	1.22E-002


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p2_u_exp_m_x_m_0p5_square_d_exp_m_x_m_0p5_square/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.51E-07	2.20E-05	1.13E-03
9.41E-09	7.52E-07	7.72E-05
1.49E-10	2.38E-08	4.89E-06
2.34E-12	7.45E-10	3.06E-07
7.63E-14	2.33E-11	1.92E-08
1.10E-13	1.02E-12	1.19E-09
1.36E-12	4.52E-12	3.24E-10
9.24E-13	6.25E-12	1.40E-09
9.61E-13	1.27E-11	5.33E-09
7.47E-12	5.99E-11	2.20E-08
8.37E-11	3.02E-10	8.77E-08
5.88E-010	1.89E-009	3.51E-007
4.06E-010	1.58E-009	1.40E-006
1.08E-009	4.47E-009	5.62E-006
3.51E-009	1.29E-008	2.17E-005
1.73E-008	6.06E-008	9.00E-005
8.50E-008	2.82E-007	3.60E-004
1.93E-007	6.66E-007	1.44E-003
1.63E-006	5.47E-006	5.76E-003
6.65E-006	2.27E-005	2.30E-002


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p3_u_exp_m_x_m_0p5_square_d_0p5_p_cosx_square/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
3.49E-02	2.33E-01	1.60E+00
8.74E-03	1.16E-01	1.60E+00
2.19E-03	5.78E-02	1.60E+00
5.47E-04	2.89E-02	1.60E+00
1.37E-04	1.45E-02	1.60E+00
3.42E-05	7.23E-03	1.60E+00
8.54E-06	3.61E-03	1.60E+00
2.14E-06	1.81E-03	1.60E+00
5.34E-07	9.03E-04	1.60E+00
1.33E-07	4.52E-04	1.60E+00
3.34E-08	2.26E-04	1.60E+00
8.31E-009	1.13E-004	1.60E+000
2.09E-009	5.65E-005	1.60E+000
8.38E-011	2.82E-005	1.60E+000
1.91E-010	1.41E-005	1.60E+000
1.86E-010	7.06E-006	1.60E+000
7.03E-010	3.53E-006	1.60E+000
4.26E-009	1.76E-006	1.60E+000
1.17E-008	8.83E-007	1.60E+000
1.23E-008	4.46E-007	1.60E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p3_u_exp_m_x_m_0p5_square_d_0p5_p_cosx_square/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.56E-03	2.45E-02	3.78E-01
2.02E-04	6.27E-03	1.94E-01
2.55E-05	1.58E-03	9.78E-02
3.19E-06	3.95E-04	4.90E-02
3.99E-07	9.88E-05	2.45E-02
4.98E-08	2.47E-05	1.22E-02
6.23E-09	6.18E-06	6.12E-03
7.79E-10	1.54E-06	3.06E-03
9.74E-11	3.86E-07	1.53E-03
1.27E-11	9.65E-08	7.66E-04
5.89E-11	2.41E-08	3.83E-04
1.66E-011	6.03E-009	1.91E-004
9.61E-010	3.39E-009	9.57E-005
9.67E-011	6.81E-010	4.79E-005
1.41E-009	4.78E-009	2.40E-005
5.16E-010	3.49E-009	1.28E-005
3.45E-009	1.59E-008	1.86E-005
1.56E-008	5.12E-008	7.06E-005
7.66E-008	2.61E-007	2.82E-004
1.61E-005	5.08E-005	1.27E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p3_u_exp_m_x_m_0p5_square_d_0p5_p_cosx_square/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.38E-04	3.29E-03	8.46E-02
8.82E-06	4.19E-04	2.17E-02
5.54E-07	5.25E-05	5.44E-03
3.47E-08	6.56E-06	1.36E-03
2.17E-09	8.20E-07	3.40E-04
1.35E-10	1.03E-07	8.51E-05
8.47E-12	1.28E-08	2.13E-05
6.78E-13	1.60E-09	5.32E-06
8.81E-13	2.00E-10	1.33E-06
2.10E-12	3.04E-11	3.33E-07
2.46E-11	9.41E-11	8.96E-08
1.73E-011	1.21E-010	9.01E-008
1.99E-010	7.11E-010	3.40E-007
2.06E-010	1.06E-009	1.32E-006
3.30E-010	2.65E-009	5.28E-006
8.18E-010	9.32E-009	2.10E-005
1.55E-009	1.80E-008	8.70E-005
3.55E-008	1.27E-007	3.37E-004
5.61E-008	2.36E-007	1.35E-003
9.43E-008	6.96E-007	5.39E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p3_u_exp_m_x_m_0p5_square_d_0p5_p_cosx_square/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
9.64E-06	3.12E-04	1.17E-02
3.00E-07	1.91E-05	1.45E-03
9.39E-09	1.19E-06	1.81E-04
2.94E-10	7.46E-08	2.26E-05
9.17E-12	4.66E-09	2.83E-06
3.00E-13	2.91E-10	3.54E-07
9.37E-13	1.85E-11	4.42E-08
6.43E-13	3.11E-12	5.56E-09
1.33E-11	4.23E-11	3.00E-09
1.89E-11	7.51E-11	1.19E-08
4.94E-11	1.72E-10	4.72E-08
1.65E-010	5.59E-010	1.82E-007
4.23E-010	1.49E-009	7.52E-007
7.01E-010	2.76E-009	2.90E-006
1.02E-009	7.53E-009	1.17E-005
6.49E-009	2.29E-008	4.85E-005
2.54E-009	2.75E-008	1.94E-004
9.71E-008	3.32E-007	7.76E-004
3.06E-007	1.02E-006	2.99E-003
3.63E-007	1.53E-006	1.20E-002


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/1p3_u_exp_m_x_m_0p5_square_d_0p5_p_cosx_square/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.55E-07	2.21E-05	1.13E-03
9.44E-09	7.53E-07	7.73E-05
1.49E-10	2.38E-08	4.89E-06
2.34E-12	7.45E-10	3.06E-07
7.59E-14	2.33E-11	1.92E-08
2.16E-13	1.18E-12	1.19E-09
1.54E-13	1.55E-12	3.32E-10
1.02E-12	6.35E-12	1.40E-09
8.24E-12	3.21E-11	5.14E-09
4.16E-12	4.02E-11	2.10E-08
4.73E-11	1.74E-10	8.68E-08
1.41E-010	5.76E-010	3.47E-007
7.24E-010	2.79E-009	1.34E-006
1.91E-009	6.63E-009	5.57E-006
1.09E-008	3.55E-008	2.23E-005
7.44E-009	4.24E-008	8.91E-005
1.12E-008	6.68E-008	3.57E-004
5.06E-008	2.25E-007	1.42E-003
1.29E-007	5.92E-007	5.47E-003
9.52E-007	9.01E-006	2.28E-002


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/1_diff/Readme.txt <==

All dirichlet boundaries


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m1_u_x_m_0p5_square_d_1_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_1.txt <==
u	nabla_u	Hu
3.94E-02	2.89E-01	2.00E+00
9.71E-03	1.44E-01	2.00E+00
2.42E-03	7.22E-02	2.00E+00
6.04E-04	3.61E-02	2.00E+00
1.51E-04	1.80E-02	2.00E+00
3.78E-05	9.02E-03	2.00E+00
9.44E-06	4.51E-03	2.00E+00
2.36E-06	2.26E-03	2.00E+00
5.90E-07	1.13E-03	2.00E+00
1.48E-07	5.64E-04	2.00E+00
3.69E-08	2.82E-04	2.00E+00
9.22E-09	1.41E-04	2.00E+00
2.30E-09	7.05E-05	2.00E+00
5.69E-10	3.52E-05	2.00E+00
1.52E-10	1.76E-05	2.00E+00
5.58E-11	8.81E-06	2.00E+00
5.21E-10	4.40E-06	2.00E+00
3.06E-09	2.20E-06	2.00E+00
5.73E-09	1.10E-06	2.00E+00
7.81E-09	5.69E-07	2.00E+00
4.74E-07	1.90E-06	2.00E+00
4.61E-06	1.75E-05	2.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m1_u_x_m_0p5_square_d_1_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
2.72E-17	2.45E-16	6.28E-16
7.26E-17	2.98E-16	1.82E-15
2.13E-16	8.44E-16	5.90E-15
1.58E-16	1.82E-15	4.62E-14
5.92E-16	4.60E-15	1.22E-13
9.33E-15	3.51E-14	6.69E-13
2.88E-14	1.03E-13	2.28E-12
8.29E-14	3.37E-13	9.55E-12
5.33E-13	2.02E-12	4.05E-11
1.63E-12	5.85E-12	1.52E-10
5.77E-12	2.14E-11	5.98E-10
2.53E-11	9.11E-11	2.42E-09
9.02E-11	3.34E-10	9.12E-09
4.32E-10	1.61E-09	3.69E-08
1.63E-09	5.93E-09	1.49E-07
8.73E-09	3.18E-08	5.91E-07
2.00E-08	7.44E-08	2.60E-06
6.50E-08	2.37E-07	1.08E-05
2.16E-07	8.03E-07	4.08E-05
1.63E-06	6.27E-06	1.76E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m1_u_x_m_0p5_square_d_1_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_3.txt <==
u	nabla_u	Hu
1.06E-16	3.04E-16	2.62E-15
1.52E-16	6.42E-16	9.54E-15
1.80E-16	1.28E-15	2.55E-14
4.99E-16	3.35E-15	1.51E-13
1.20E-15	9.04E-15	5.45E-13
7.80E-15	5.82E-14	2.63E-12
5.91E-14	2.27E-13	1.06E-11
6.66E-14	2.65E-13	4.15E-11
8.15E-13	3.09E-12	1.55E-10
1.86E-12	7.53E-12	6.33E-10
8.62E-12	3.21E-11	2.56E-09
3.39E-11	1.22E-10	1.07E-08
1.65E-10	5.96E-10	4.09E-08
6.92E-10	2.57E-09	1.63E-07
2.25E-09	8.32E-09	6.52E-07
8.67E-09	3.17E-08	2.62E-06
3.46E-08	1.28E-07	1.07E-05
1.22E-07	4.84E-07	4.08E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m1_u_x_m_0p5_square_d_1_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_4.txt <==
u	nabla_u	Hu
5.66E-17	4.59E-16	4.20E-15
5.89E-17	7.92E-16	2.13E-14
1.00E-15	4.39E-15	6.17E-14
2.84E-15	1.11E-14	2.98E-13
5.55E-15	2.63E-14	1.45E-12
3.43E-14	1.26E-13	6.21E-12
1.14E-13	4.09E-13	1.85E-11
2.76E-13	1.07E-12	7.98E-11
1.37E-12	5.11E-12	3.37E-10
4.42E-12	1.63E-11	1.24E-09
1.69E-11	6.17E-11	5.54E-09
6.74E-11	2.45E-10	2.02E-08
2.72E-10	1.00E-09	8.34E-08
1.24E-09	4.66E-09	3.37E-07
2.28E-09	8.30E-09	1.27E-06
1.52E-08	5.34E-08	5.43E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m1_u_x_m_0p5_square_d_1_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_5.txt <==
u	nabla_u	Hu
1.07E-16	8.26E-16	2.30E-14
3.67E-16	1.60E-15	6.12E-14
8.02E-16	3.54E-15	1.55E-13
2.51E-15	1.16E-14	7.10E-13
1.07E-14	4.57E-14	2.39E-12
4.41E-14	1.67E-13	9.87E-12
1.30E-13	5.99E-13	4.10E-11
6.79E-13	2.51E-12	1.58E-10
1.95E-12	7.24E-12	6.38E-10
6.29E-12	2.62E-11	2.54E-09
2.27E-11	8.48E-11	1.04E-08
9.70E-11	3.54E-10	4.30E-08
4.72E-10	1.73E-09	1.72E-07
1.85E-09	6.88E-09	6.86E-07
5.63E-09	2.03E-08	2.75E-06
2.43E-08	1.12E-07	1.07E-05
4.37E-08	3.10E-07	4.31E-05
3.93E-07	2.48E-06	1.67E-04
8.25E-07	1.05E-05	6.03E-04
1.39E-05	4.78E-05	2.80E-03
3.68E-05	2.05E-04	1.09E-02
6.74E-04	2.29E-03	4.24E-02
0.000943682	0.00328535	0.147637


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m2_u_x_m_0p5_square_d_1_r_1px/0_sm/data_error_deg_1.txt <==
u	nabla_u	Hu
3.82E-02	2.89E-01	2.00E+00
9.36E-03	1.44E-01	2.00E+00
2.33E-03	7.22E-02	2.00E+00
5.81E-04	3.61E-02	2.00E+00
1.45E-04	1.80E-02	2.00E+00
3.63E-05	9.02E-03	2.00E+00
9.08E-06	4.51E-03	2.00E+00
2.27E-06	2.26E-03	2.00E+00
5.68E-07	1.13E-03	2.00E+00
1.42E-07	5.64E-04	2.00E+00
3.55E-08	2.82E-04	2.00E+00
8.87E-09	1.41E-04	2.00E+00
2.21E-09	7.05E-05	2.00E+00
5.45E-10	3.52E-05	2.00E+00
1.78E-10	1.76E-05	2.00E+00
5.42E-11	8.81E-06	2.00E+00
1.02E-10	4.40E-06	2.00E+00
3.72E-09	2.20E-06	2.00E+00
8.76E-09	1.10E-06	2.00E+00
1.55E-08	5.60E-07	2.00E+00
3.10E-07	1.58E-06	2.00E+00
1.23E-06	7.74E-06	2.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m2_u_x_m_0p5_square_d_1_r_1px/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
1.88E-17	1.26E-16	7.02E-16
6.80E-17	2.66E-16	3.14E-16
2.28E-16	9.78E-16	7.56E-15
3.25E-16	2.39E-15	3.08E-14
1.71E-15	6.52E-15	1.38E-13
6.16E-15	2.36E-14	6.33E-13
2.29E-14	8.94E-14	2.37E-12
1.08E-13	4.33E-13	9.62E-12
4.47E-13	1.69E-12	3.84E-11
1.68E-12	6.21E-12	1.42E-10
4.44E-12	1.63E-11	5.72E-10
2.95E-11	1.09E-10	2.38E-09
1.23E-10	4.54E-10	9.68E-09
3.35E-10	1.23E-09	3.64E-08
1.01E-09	3.75E-09	1.49E-07
4.47E-09	1.65E-08	6.27E-07
1.79E-08	6.60E-08	2.64E-06
6.16E-08	2.26E-07	1.07E-05
2.55E-07	9.45E-07	4.24E-05
1.06E-06	4.23E-06	1.74E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m2_u_x_m_0p5_square_d_1_r_1px/0_sm/data_error_deg_3.txt <==
u	nabla_u	Hu
2.98E-17	2.56E-16	3.70E-15
7.65E-17	6.19E-16	1.05E-14
2.44E-16	1.50E-15	4.18E-14
6.60E-16	4.09E-15	9.87E-14
8.22E-16	8.62E-15	8.12E-13
1.55E-14	6.61E-14	2.36E-12
2.84E-14	1.09E-13	9.84E-12
1.51E-13	5.92E-13	3.85E-11
6.33E-13	2.29E-12	1.60E-10
2.99E-12	1.17E-11	6.43E-10
8.80E-12	3.27E-11	2.64E-09
4.05E-11	1.49E-10	1.03E-08
1.56E-10	5.70E-10	4.18E-08
6.18E-10	2.29E-09	1.68E-07
2.22E-09	8.18E-09	6.53E-07
8.07E-09	2.99E-08	2.70E-06
3.20E-08	1.20E-07	1.08E-05
1.43E-07	5.40E-07	4.26E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m2_u_x_m_0p5_square_d_1_r_1px/0_sm/data_error_deg_4.txt <==
u	nabla_u	Hu
8.69E-17	3.31E-16	4.83E-15
1.49E-16	1.06E-15	1.63E-14
5.30E-16	2.44E-15	5.57E-14
7.42E-16	5.06E-15	3.82E-13
5.44E-15	3.56E-14	1.43E-12
1.25E-14	5.39E-14	5.07E-12
5.65E-14	2.59E-13	2.09E-11
3.76E-13	1.41E-12	8.29E-11
1.29E-12	4.85E-12	3.24E-10
4.30E-12	1.56E-11	1.24E-09
1.87E-11	7.23E-11	5.10E-09
7.43E-11	2.78E-10	1.99E-08
2.70E-10	1.01E-09	8.51E-08
1.12E-09	4.21E-09	3.37E-07
4.66E-09	1.86E-08	1.36E-06
2.00E-08	7.78E-08	5.37E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m2_u_x_m_0p5_square_d_1_r_1px/0_sm/data_error_deg_5.txt <==
u	nabla_u	Hu
3.38E-17	4.88E-16	1.48E-14
1.17E-16	8.51E-16	4.28E-14
1.41E-15	5.05E-15	1.27E-13
2.26E-15	1.02E-14	5.46E-13
1.57E-14	6.27E-14	2.54E-12
2.47E-14	1.11E-13	9.51E-12
1.05E-13	4.34E-13	4.06E-11
5.91E-13	2.28E-12	1.72E-10
1.29E-12	5.32E-12	6.46E-10
7.94E-12	3.02E-11	2.55E-09
2.61E-11	1.04E-10	1.07E-08
1.06E-10	3.91E-10	4.17E-08
4.21E-10	1.55E-09	1.71E-07
2.16E-09	8.01E-09	6.86E-07
7.24E-09	2.79E-08	2.68E-06
3.30E-08	1.18E-07	1.11E-05
4.60E-08	1.98E-07	4.51E-05
7.43E-07	2.89E-06	1.73E-04
2.75E-06	1.19E-05	6.67E-04
7.63E-06	5.23E-05	2.74E-03
4.78E-05	3.23E-04	9.83E-03
7.22E-04	2.76E-03	4.17E-02
0.00152358	0.00578212	0.175916


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m3_u_x_m_0p5_square_d_1_r_1/0_sm/data_error_deg_1.txt <==
u	nabla_u	Hu
3.93E-02	2.89E-01	2.00E+00
9.68E-03	1.44E-01	2.00E+00
2.41E-03	7.22E-02	2.00E+00
6.02E-04	3.61E-02	2.00E+00
1.51E-04	1.80E-02	2.00E+00
3.76E-05	9.02E-03	2.00E+00
9.41E-06	4.51E-03	2.00E+00
2.35E-06	2.26E-03	2.00E+00
5.88E-07	1.13E-03	2.00E+00
1.47E-07	5.64E-04	2.00E+00
3.67E-08	2.82E-04	2.00E+00
9.19E-09	1.41E-04	2.00E+00
2.18E-09	7.05E-05	2.00E+00
5.75E-10	3.52E-05	2.00E+00
1.77E-09	1.76E-05	2.00E+00
3.79E-09	8.81E-06	2.00E+00
2.41E-10	4.40E-06	2.00E+00
2.45E-09	2.20E-06	2.00E+00
4.93E-07	2.12E-06	2.00E+00
1.96E-06	7.20E-06	2.00E+00
7.76E-06	2.84E-05	2.00E+00
1.55E-05	5.67E-05	2.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m3_u_x_m_0p5_square_d_1_r_1/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
4.30E-17	2.56E-16	1.29E-15
9.71E-17	3.35E-16	1.78E-15
3.94E-16	1.39E-15	6.16E-15
1.58E-15	6.05E-15	5.19E-14
9.29E-16	3.82E-15	1.04E-13
3.64E-14	1.33E-13	8.38E-13
1.49E-14	5.45E-14	1.76E-12
2.43E-13	8.89E-13	6.48E-12
2.23E-13	8.26E-13	4.10E-11
4.59E-12	1.68E-11	9.85E-11
2.69E-12	9.98E-12	4.21E-10
1.03E-10	3.80E-10	3.67E-09
4.69E-10	1.73E-09	1.14E-08
1.27E-09	4.65E-09	4.24E-08
8.16E-09	2.98E-08	1.70E-07
2.66E-08	9.74E-08	6.86E-07
1.03E-08	3.81E-08	1.60E-06
5.67E-07	2.07E-06	9.25E-06
1.32E-06	4.83E-06	3.81E-05
1.55E-05	5.68E-05	3.38E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m3_u_x_m_0p5_square_d_1_r_1/0_sm/data_error_deg_3.txt <==
u	nabla_u	Hu
1.77E-17	1.70E-16	3.08E-15
9.26E-17	7.44E-16	9.24E-15
9.08E-16	3.44E-15	3.43E-14
2.95E-15	1.11E-14	1.40E-13
4.92E-15	1.85E-14	6.32E-13
3.99E-15	1.81E-14	3.16E-12
1.63E-13	5.98E-13	1.25E-11
1.91E-13	7.02E-13	5.48E-11
5.36E-13	1.96E-12	1.11E-10
1.27E-11	4.64E-11	6.41E-10
7.67E-11	2.81E-10	1.96E-09
3.28E-11	1.20E-10	1.05E-08
7.14E-10	2.61E-09	5.55E-08
2.50E-09	9.18E-09	1.63E-07
1.88E-09	6.88E-09	5.45E-07
1.05E-07	3.86E-07	3.22E-06
7.89E-08	2.89E-07	6.90E-06
5.63E-07	2.06E-06	4.06E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m3_u_x_m_0p5_square_d_1_r_1/0_sm/data_error_deg_4.txt <==
u	nabla_u	Hu
4.26E-17	3.46E-16	8.41E-15
3.00E-16	1.26E-15	1.38E-14
6.09E-16	2.65E-15	8.77E-14
5.59E-15	2.10E-14	2.57E-13
7.05E-15	2.71E-14	1.87E-12
4.79E-15	2.37E-14	4.67E-12
4.67E-13	1.71E-12	1.61E-11
5.32E-13	1.97E-12	6.64E-11
2.92E-12	1.08E-11	4.05E-10
1.33E-11	4.81E-11	1.25E-09
2.91E-11	1.07E-10	4.46E-09
6.00E-11	2.20E-10	2.29E-08
2.54E-10	9.29E-10	6.69E-08
4.30E-09	1.57E-08	4.00E-07
4.92E-08	1.80E-07	1.80E-06
3.99E-09	1.46E-08	4.23E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0m3_u_x_m_0p5_square_d_1_r_1/0_sm/data_error_deg_5.txt <==
u	nabla_u	Hu
8.03E-17	4.76E-16	1.70E-14
3.31E-16	1.39E-15	6.26E-14
3.40E-15	1.21E-14	1.48E-13
4.47E-15	1.81E-14	8.51E-13
6.77E-15	2.88E-14	1.64E-12
8.15E-14	2.99E-13	1.13E-11
9.22E-13	3.40E-12	4.04E-11
1.35E-12	4.96E-12	1.63E-10
1.52E-11	5.56E-11	5.67E-10
2.68E-11	9.80E-11	2.97E-09
9.14E-12	3.35E-11	8.25E-09
7.81E-10	2.86E-09	3.44E-08
4.48E-09	1.64E-08	2.15E-07
1.30E-09	4.78E-09	5.79E-07
1.20E-09	4.40E-09	3.18E-06
4.93E-08	1.80E-07	9.84E-06
2.95E-07	1.08E-06	3.77E-05
1.44E-06	5.27E-06	1.77E-04
6.40E-06	2.34E-05	5.58E-04
4.79E-05	1.75E-04	2.43E-03
1.51E-04	5.53E-04	1.04E-02
8.64E-04	3.18E-03	3.48E-02
2.70E-003	1.00E-002	2.13E-001


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p0_u_x_m_0p5_square_d_1px_r_1/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.00E-02	2.89E-01	2.00E+00
9.90E-03	1.44E-01	2.00E+00
2.47E-03	7.22E-02	2.00E+00
6.16E-04	3.61E-02	2.00E+00
1.54E-04	1.80E-02	2.00E+00
3.85E-05	9.02E-03	2.00E+00
9.63E-06	4.51E-03	2.00E+00
2.41E-06	2.26E-03	2.00E+00
6.02E-07	1.13E-03	2.00E+00
1.50E-07	5.64E-04	2.00E+00
3.76E-08	2.82E-04	2.00E+00
9.40E-009	1.41E-004	2.00E+000
2.36E-009	7.05E-005	2.00E+000
3.99E-010	3.52E-005	2.00E+000
5.87E-011	1.76E-005	2.00E+000
3.30E-009	8.81E-006	2.00E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p0_u_x_m_0p5_square_d_1px_r_1/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
7.38E-17	3.08E-16	9.42E-16
5.07E-17	3.51E-16	1.79E-15
1.16E-16	5.08E-16	1.08E-14
5.07E-16	2.62E-15	3.65E-14
5.37E-16	3.97E-15	1.81E-13
5.23E-15	2.12E-14	6.44E-13
2.46E-14	1.06E-13	3.58E-12
1.40E-013	5.65E-013	1.06E-011
5.00E-013	1.98E-012	4.36E-011
1.13E-012	7.89E-012	1.66E-010
3.06E-012	1.17E-011	6.22E-010
3.05E-011	1.41E-010	2.52E-009
7.43E-011	2.94E-010	9.37E-009
3.94E-010	1.83E-009	3.83E-008
6.36E-010	3.01E-009	1.58E-007
3.48E-010	2.98E-009	6.09E-007


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p0_u_x_m_0p5_square_d_1px_r_1/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.48E-17	1.21E-16	1.12E-15
4.02E-17	5.18E-16	1.48E-14
3.54E-16	1.69E-15	2.98E-14
1.06E-15	5.18E-15	1.94E-13
2.90E-15	1.49E-14	5.59E-13
2.38E-14	8.46E-14	2.85E-12
3.23E-14	2.31E-13	1.00E-11
1.99E-013	7.74E-013	3.95E-011
5.28E-013	2.54E-012	1.58E-010
2.52E-012	9.13E-012	6.42E-010
5.65E-012	3.92E-011	2.64E-009
5.50E-011	2.01E-010	1.03E-008
7.18E-011	4.39E-010	4.02E-008
3.75E-010	1.61E-009	1.61E-007
1.71E-009	1.19E-008	6.43E-007
1.70E-008	6.57E-008	2.71E-006


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p0_u_x_m_0p5_square_d_1px_r_1/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
6.41E-17	4.87E-16	1.21E-14
3.21E-17	4.62E-16	2.28E-14
1.36E-15	6.19E-15	7.65E-14
2.78E-15	1.30E-14	3.90E-13
4.12E-15	2.13E-14	1.44E-12
4.22E-14	2.01E-13	6.64E-12
1.25E-13	4.76E-13	2.16E-11
8.33E-014	4.05E-013	9.40E-011
2.05E-012	7.90E-012	3.68E-010
1.56E-011	5.63E-011	1.35E-009
2.81E-011	1.06E-010	5.36E-009
1.26E-010	6.63E-010	2.42E-008
1.08E-010	7.52E-010	9.46E-008
3.23E-009	1.45E-008	3.72E-007
8.84E-009	3.53E-008	1.52E-006
1.63E-008	1.10E-007	5.99E-006


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p0_u_x_m_0p5_square_d_1px_r_1/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
3.08E-17	5.44E-16	2.06E-14
1.69E-16	8.56E-16	5.22E-14
1.67E-16	2.58E-15	1.66E-13
1.26E-15	8.57E-15	8.01E-13
5.14E-15	3.90E-14	2.67E-12
9.93E-15	5.98E-14	1.07E-11
1.10E-13	7.91E-13	3.78E-11
5.76E-013	2.13E-012	1.63E-010
2.13E-012	8.92E-012	6.19E-010
1.28E-011	4.86E-011	2.52E-009
2.78E-011	1.11E-010	1.11E-008
1.18E-010	5.14E-010	4.29E-008
4.61E-010	3.13E-009	1.70E-007
1.41E-009	7.41E-009	6.92E-007
5.02E-009	3.44E-008	2.60E-006
2.52E-008	1.13E-007	1.08E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p1_u_x_m_0p5_square_d_1px_r_1px/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
3.93E-02	2.89E-01	2.00E+00
9.67E-03	1.44E-01	2.00E+00
2.41E-03	7.22E-02	2.00E+00
6.02E-04	3.61E-02	2.00E+00
1.50E-04	1.80E-02	2.00E+00
3.76E-05	9.02E-03	2.00E+00
9.40E-06	4.51E-03	2.00E+00
2.35E-06	2.26E-03	2.00E+00
5.87E-07	1.13E-03	2.00E+00
1.47E-07	5.64E-04	2.00E+00
3.67E-08	2.82E-04	2.00E+00
9.17E-09	1.41E-04	2.00E+00
2.28E-09	7.05E-05	2.00E+00
6.74E-10	3.52E-05	2.00E+00
1.04E-10	1.76E-05	2.00E+00
1.26E-09	8.81E-06	2.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p1_u_x_m_0p5_square_d_1px_r_1px/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
5.65E-17	2.13E-16	6.47E-16
3.21E-18	5.40E-17	4.97E-16
4.75E-17	5.47E-16	1.16E-14
4.92E-16	2.48E-15	4.03E-14
5.82E-16	3.13E-15	1.33E-13
2.82E-15	2.19E-14	7.65E-13
7.43E-15	4.01E-14	2.90E-12
2.72E-14	1.96E-13	1.08E-11
1.16E-13	5.29E-13	3.45E-11
2.98E-13	1.57E-12	1.47E-10
1.39E-12	5.97E-12	6.00E-10
1.61E-12	1.16E-11	2.30E-09
3.57E-12	3.05E-11	9.29E-09
4.77E-12	5.03E-11	3.88E-08
1.46E-10	5.68E-10	1.55E-07
9.53E-10	3.92E-09	6.33E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p1_u_x_m_0p5_square_d_1px_r_1px/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
2.35E-17	1.82E-16	2.37E-15
7.90E-17	5.22E-16	1.09E-14
1.45E-16	1.05E-15	2.65E-14
8.10E-16	4.10E-15	1.57E-13
1.57E-15	1.04E-14	6.33E-13
7.76E-15	3.82E-14	2.10E-12
1.48E-14	1.43E-13	9.18E-12
2.94E-14	2.47E-13	4.13E-11
5.53E-14	4.14E-13	1.61E-10
5.01E-13	2.87E-12	6.11E-10
4.95E-13	4.18E-12	2.61E-09
5.44E-12	2.62E-11	1.03E-08
1.74E-11	1.00E-10	4.00E-08
1.19E-10	4.55E-10	1.67E-07
1.83E-10	1.18E-09	6.56E-07
9.69E-10	3.98E-09	2.68E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p1_u_x_m_0p5_square_d_1px_r_1px/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
5.53E-17	4.19E-16	5.74E-15
1.89E-16	8.71E-16	2.19E-14
4.75E-16	2.41E-15	9.62E-14
1.34E-15	9.63E-15	2.75E-13
2.91E-15	2.08E-14	1.37E-12
8.79E-15	6.56E-14	6.29E-12
1.35E-14	1.06E-13	2.43E-11
2.10E-14	2.89E-13	8.93E-11
5.24E-13	2.04E-12	3.50E-10
9.31E-13	3.79E-12	1.36E-09
7.60E-13	6.33E-12	5.84E-09
9.51E-12	3.92E-11	2.33E-08
7.10E-12	5.15E-11	9.30E-08
5.78E-11	2.12E-10	3.61E-07
1.91E-10	8.89E-10	1.49E-06
2.74E-10	3.74E-09	5.76E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p1_u_x_m_0p5_square_d_1px_r_1px/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
3.72E-17	7.00E-16	2.42E-14
8.14E-17	6.30E-16	4.34E-14
7.96E-16	4.46E-15	1.56E-13
1.58E-15	9.03E-15	7.85E-13
8.46E-15	4.44E-14	2.48E-12
3.30E-14	1.26E-13	1.15E-11
4.11E-14	2.67E-13	3.96E-11
2.71E-13	1.01E-12	1.67E-10
2.78E-13	2.28E-12	6.50E-10
8.94E-13	4.69E-12	2.68E-09
1.14E-12	1.22E-11	1.08E-08
7.34E-12	4.56E-11	4.32E-08
5.52E-11	2.26E-10	1.69E-07
2.67E-10	1.12E-09	6.98E-07
1.79E-10	8.04E-10	2.79E-06
1.41E-09	5.82E-09	1.07E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p2_u_x_m_0p5_square_d_1px_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.01E-02	2.89E-01	2.00E+00
9.92E-03	1.44E-01	2.00E+00
2.47E-03	7.22E-02	2.00E+00
6.18E-04	3.61E-02	2.00E+00
1.54E-04	1.80E-02	2.00E+00
3.86E-05	9.02E-03	2.00E+00
9.66E-06	4.51E-03	2.00E+00
2.41E-06	2.26E-03	2.00E+00
6.03E-07	1.13E-03	2.00E+00
1.51E-07	5.64E-04	2.00E+00
3.77E-08	2.82E-04	2.00E+00
9.43E-09	1.41E-04	2.00E+00
2.36E-09	7.05E-05	2.00E+00
5.86E-10	3.52E-05	2.00E+00
1.44E-10	1.76E-05	2.00E+00
3.63E-11	8.81E-06	2.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p2_u_x_m_0p5_square_d_1px_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
7.19E-18	7.74E-17	3.14E-16
4.86E-17	3.60E-16	1.90E-15
1.03E-16	7.22E-16	1.59E-14
4.02E-16	1.51E-15	2.95E-14
4.50E-16	3.37E-15	1.84E-13
3.32E-15	1.81E-14	4.78E-13
8.08E-15	5.12E-14	2.51E-12
2.20E-14	1.22E-13	9.05E-12
4.96E-14	3.35E-13	4.24E-11
2.11E-13	1.42E-12	1.63E-10
7.54E-13	3.38E-12	6.34E-10
1.40E-12	6.08E-12	2.41E-09
1.39E-12	1.55E-11	9.59E-09
1.42E-11	1.02E-10	3.89E-08
5.32E-11	3.84E-10	1.54E-07
4.58E-10	2.06E-09	6.24E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p2_u_x_m_0p5_square_d_1px_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
3.80E-17	3.13E-16	2.13E-15
2.05E-16	1.35E-15	1.25E-14
3.06E-16	1.64E-15	5.32E-14
7.51E-16	5.54E-15	1.86E-13
3.37E-15	1.69E-14	4.97E-13
1.04E-14	5.24E-14	2.68E-12
3.41E-14	1.41E-13	1.01E-11
1.97E-14	2.05E-13	3.96E-11
1.91E-13	1.12E-12	1.60E-10
5.81E-13	3.02E-12	6.30E-10
1.89E-12	1.33E-11	2.57E-09
1.46E-12	1.26E-11	1.06E-08
1.27E-11	7.16E-11	4.08E-08
1.07E-10	5.08E-10	1.64E-07
9.36E-11	7.48E-10	6.56E-07
8.10E-10	4.04E-09	2.64E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p2_u_x_m_0p5_square_d_1px_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
4.04E-17	2.88E-16	6.94E-15
1.17E-16	8.04E-16	2.89E-14
4.90E-16	2.34E-15	6.25E-14
5.57E-16	5.32E-15	3.63E-13
2.52E-15	1.74E-14	1.58E-12
7.50E-15	3.98E-14	5.78E-12
1.06E-14	7.94E-14	2.29E-11
7.53E-14	4.18E-13	8.56E-11
2.62E-13	1.16E-12	3.46E-10
9.70E-13	3.76E-12	1.41E-09
2.03E-12	9.80E-12	5.64E-09
5.25E-12	2.49E-11	2.35E-08
1.48E-11	8.80E-11	9.24E-08
4.29E-11	1.99E-10	3.57E-07
4.08E-10	1.51E-09	1.49E-06
8.12E-10	7.07E-09	5.73E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p2_u_x_m_0p5_square_d_1px_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
1.01E-16	5.74E-16	1.87E-14
3.17E-16	1.77E-15	3.50E-14
3.87E-16	3.22E-15	1.70E-13
9.05E-16	6.59E-15	6.21E-13
7.44E-15	3.43E-14	2.91E-12
4.00E-14	1.78E-13	1.05E-11
3.25E-14	1.82E-13	4.40E-11
1.55E-13	8.28E-13	1.71E-10
4.10E-13	1.74E-12	6.97E-10
1.65E-12	7.71E-12	2.61E-09
4.78E-12	2.27E-11	1.08E-08
1.55E-11	7.31E-11	4.18E-08
2.96E-11	1.24E-10	1.73E-07
1.67E-11	2.31E-10	6.93E-07
3.57E-10	1.40E-09	2.69E-06
1.21E-09	4.91E-09	1.11E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p3_u_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.38E-02	2.89E-01	2.00E+00
1.10E-02	1.44E-01	2.00E+00
2.77E-03	7.22E-02	2.00E+00
6.92E-04	3.61E-02	2.00E+00
1.73E-04	1.80E-02	2.00E+00
4.32E-05	9.02E-03	2.00E+00
1.08E-05	4.51E-03	2.00E+00
2.70E-06	2.26E-03	2.00E+00
6.76E-07	1.13E-03	2.00E+00
1.69E-07	5.64E-04	2.00E+00
4.22E-08	2.82E-04	2.00E+00
1.06E-008	1.41E-004	2.00E+000
2.62E-009	7.05E-005	2.00E+000
7.36E-010	3.52E-005	2.00E+000
1.64E-010	1.76E-005	2.00E+000
1.28E-009	8.81E-006	2.00E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p3_u_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
5.69E-08	4.87E-07	3.31E-06
2.55E-10	4.47E-09	6.17E-08
1.01E-12	3.58E-11	9.90E-10
4.06E-15	2.81E-13	1.56E-11
5.98E-16	4.23E-15	3.03E-13
3.91E-15	1.43E-14	5.06E-13
2.80E-14	1.00E-13	2.86E-12
8.01E-014	2.99E-013	9.93E-012
2.32E-013	8.87E-013	4.12E-011
4.18E-012	1.50E-011	1.76E-010
2.49E-012	9.16E-012	5.53E-010
3.79E-011	1.32E-010	2.51E-009
1.11E-011	5.01E-011	9.12E-009
5.39E-010	1.90E-009	3.92E-008
2.35E-009	8.77E-009	1.53E-007
3.25E-009	1.17E-008	6.01E-007


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p3_u_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
3.36E-09	4.34E-08	6.69E-07
6.03E-12	1.56E-10	4.83E-09
1.16E-14	6.01E-13	3.72E-11
5.94E-16	4.54E-15	2.77E-13
6.37E-15	2.31E-14	5.87E-13
8.10E-15	4.52E-14	2.48E-12
6.30E-15	5.31E-14	9.15E-12
3.37E-013	1.26E-012	4.26E-011
1.58E-013	1.19E-012	1.54E-010
3.41E-012	1.34E-011	6.33E-010
1.89E-011	7.25E-011	2.42E-009
3.85E-011	1.41E-010	1.04E-008
3.05E-010	1.19E-009	4.24E-008
1.15E-009	4.10E-009	1.64E-007
3.57E-009	1.26E-008	6.49E-007
2.08E-008	7.53E-008	2.59E-006


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p3_u_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
5.67E-11	1.07E-09	2.77E-08
7.90E-14	3.00E-12	1.56E-10
1.80E-16	6.22E-15	6.34E-13
2.56E-15	1.07E-14	3.52E-13
1.50E-14	6.32E-14	1.52E-12
5.11E-14	1.92E-13	5.35E-12
5.32E-14	2.22E-13	2.34E-11
4.13E-013	1.73E-012	9.35E-011
1.32E-012	5.22E-012	3.84E-010
1.08E-011	4.18E-011	1.49E-009
2.74E-011	1.01E-010	5.27E-009
2.85E-010	1.04E-009	2.75E-008
3.87E-010	1.47E-009	9.16E-008
4.00E-009	1.52E-008	3.61E-007
1.17E-008	4.29E-008	1.57E-006
5.92E-008	2.29E-007	5.72E-006


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p3_u_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.12E-12	1.28E-10	4.87E-09
2.23E-15	1.10E-13	8.34E-12
6.64E-16	5.40E-15	1.64E-13
1.94E-15	1.27E-14	7.72E-13
9.54E-15	4.29E-14	2.70E-12
3.36E-14	1.29E-13	1.01E-11
4.13E-13	1.54E-12	4.37E-11
1.37E-013	9.85E-013	1.48E-010
5.72E-012	2.18E-011	6.72E-010
1.51E-011	5.41E-011	2.73E-009
2.29E-011	7.69E-011	1.14E-008
2.21E-010	8.57E-010	4.11E-008
1.12E-009	4.20E-009	1.82E-007
2.41E-009	9.00E-009	7.15E-007
8.91E-009	3.10E-008	2.61E-006
2.12E-008	9.39E-008	1.07E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p4_u_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1px/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
4.24E-02	2.89E-01	2.00E+00
1.06E-02	1.44E-01	2.00E+00
2.65E-03	7.22E-02	2.00E+00
6.63E-04	3.61E-02	2.00E+00
1.66E-04	1.80E-02	2.00E+00
4.14E-05	9.02E-03	2.00E+00
1.04E-05	4.51E-03	2.00E+00
2.59E-06	2.26E-03	2.00E+00
6.47E-07	1.13E-03	2.00E+00
1.62E-07	5.64E-04	2.00E+00
4.05E-08	2.82E-04	2.00E+00
1.01E-08	1.41E-04	2.00E+00
2.53E-09	7.05E-05	2.00E+00
6.32E-10	3.52E-05	2.00E+00
1.59E-10	1.76E-05	2.00E+00
5.12E-11	8.81E-06	2.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p4_u_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1px/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
5.54E-08	4.83E-07	3.28E-06
2.49E-10	4.46E-09	6.15E-08
9.91E-13	3.58E-11	9.90E-10
4.21E-15	2.81E-13	1.56E-11
2.45E-15	9.50E-15	2.71E-13
1.34E-15	1.11E-14	5.50E-13
3.28E-15	3.52E-14	2.70E-12
5.08E-14	2.12E-13	1.16E-11
4.73E-14	3.82E-13	3.52E-11
9.43E-14	8.67E-13	1.47E-10
6.00E-13	2.96E-12	5.92E-10
1.21E-12	6.60E-12	2.50E-09
1.48E-12	1.50E-11	1.06E-08
1.06E-11	7.43E-11	3.82E-08
6.06E-12	8.52E-11	1.56E-07
1.94E-09	8.66E-09	6.95E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p4_u_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1px/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
3.35E-09	4.33E-08	6.67E-07
6.02E-12	1.56E-10	4.82E-09
1.16E-14	6.00E-13	3.72E-11
7.32E-16	5.33E-15	2.96E-13
3.29E-15	1.59E-14	6.64E-13
2.74E-15	2.54E-14	2.53E-12
2.43E-14	1.19E-13	9.40E-12
2.36E-14	1.22E-13	3.87E-11
6.83E-14	5.69E-13	1.52E-10
1.49E-13	1.20E-12	6.36E-10
1.30E-12	5.06E-12	2.56E-09
8.52E-13	7.30E-12	1.04E-08
4.45E-12	3.07E-11	4.05E-08
3.49E-12	6.01E-11	1.65E-07
3.42E-11	3.12E-10	6.41E-07
3.61E-11	4.77E-10	2.57E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p4_u_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1px/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
5.65E-11	1.07E-09	2.77E-08
7.90E-14	3.00E-12	1.56E-10
2.83E-16	6.29E-15	6.26E-13
2.95E-15	1.38E-14	4.12E-13
1.96E-15	1.38E-14	1.42E-12
2.57E-15	3.52E-14	5.88E-12
7.12E-14	3.38E-13	2.35E-11
8.69E-14	5.29E-13	8.37E-11
2.89E-13	1.82E-12	3.54E-10
9.46E-13	4.37E-12	1.51E-09
3.18E-12	1.41E-11	5.72E-09
3.48E-12	2.28E-11	2.34E-08
1.70E-11	1.20E-10	8.97E-08
3.02E-11	2.19E-10	3.61E-07
9.05E-11	5.36E-10	1.50E-06
1.75E-10	1.86E-09	6.04E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/0p4_u_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1px/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.11E-12	1.28E-10	4.87E-09
2.19E-15	1.10E-13	8.34E-12
1.16E-15	5.28E-15	1.60E-13
4.84E-15	1.88E-14	5.97E-13
6.24E-15	4.74E-14	2.87E-12
2.18E-14	1.33E-13	1.07E-11
5.50E-14	3.74E-13	4.24E-11
2.01E-13	1.64E-12	1.75E-10
1.13E-13	1.37E-12	6.72E-10
1.37E-12	7.59E-12	2.64E-09
3.13E-12	1.88E-11	1.06E-08
1.61E-11	7.53E-11	4.21E-08
3.76E-11	2.82E-10	1.73E-07
1.89E-10	8.11E-10	6.97E-07
2.39E-10	1.05E-09	2.78E-06
4.24E-10	3.10E-09	1.11E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m1_u_exp_m_x_m_0p5_square_d_1_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_1.txt <==
u	nabla_u	Hu
3.12E-02	2.33E-01	1.60E+00
7.68E-03	1.16E-01	1.60E+00
1.91E-03	5.78E-02	1.60E+00
4.77E-04	2.89E-02	1.60E+00
1.19E-04	1.45E-02	1.60E+00
2.98E-05	7.23E-03	1.60E+00
7.46E-06	3.61E-03	1.60E+00
1.86E-06	1.81E-03	1.60E+00
4.66E-07	9.03E-04	1.60E+00
1.17E-07	4.52E-04	1.60E+00
2.91E-08	2.26E-04	1.60E+00
7.63E-09	1.13E-04	1.60E+00
1.90E-09	5.65E-05	1.60E+00
5.18E-10	2.82E-05	1.60E+00
6.14E-11	1.41E-05	1.60E+00
6.66E-10	7.06E-06	1.60E+00
2.04E-09	3.53E-06	1.60E+00
9.87E-08	1.79E-06	1.60E+00
8.04E-08	9.78E-07	1.60E+00
1.22E-06	5.22E-06	1.60E+00
1.49E-05	5.69E-05	1.60E+00
1.06E-04	3.45E-04	1.60E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m1_u_exp_m_x_m_0p5_square_d_1_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
1.54E-03	2.44E-02	3.77E-01
2.01E-04	6.27E-03	1.94E-01
2.54E-05	1.58E-03	9.78E-02
3.19E-06	3.95E-04	4.90E-02
3.99E-07	9.88E-05	2.45E-02
4.98E-08	2.47E-05	1.22E-02
6.23E-09	6.18E-06	6.12E-03
7.79E-10	1.54E-06	3.06E-03
9.77E-11	3.86E-07	1.53E-03
3.38E-11	9.65E-08	7.66E-04
1.39E-10	2.41E-08	3.83E-04
4.95E-10	6.23E-09	1.91E-04
1.89E-09	6.16E-09	9.57E-05
8.37E-09	2.65E-08	4.79E-05
3.83E-08	1.21E-07	2.40E-05
1.81E-07	5.71E-07	1.29E-05
7.18E-07	2.27E-06	2.14E-05
2.99E-06	9.41E-06	8.15E-05
1.35E-05	4.27E-05	3.28E-04
4.76E-05	1.53E-04	1.36E-03


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m1_u_exp_m_x_m_0p5_square_d_1_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_3.txt <==
u	nabla_u	Hu
1.38E-04	3.28E-03	8.45E-02
8.82E-06	4.18E-04	2.16E-02
5.54E-07	5.25E-05	5.44E-03
3.47E-08	6.56E-06	1.36E-03
2.17E-09	8.20E-07	3.40E-04
1.35E-10	1.03E-07	8.51E-05
8.50E-12	1.28E-08	2.13E-05
2.45E-12	1.60E-09	5.32E-06
1.47E-11	2.06E-10	1.33E-06
3.74E-11	1.25E-10	3.33E-07
2.01E-10	6.36E-10	8.95E-08
7.68E-10	2.42E-09	9.36E-08
3.24E-09	1.02E-08	3.43E-07
1.31E-08	4.15E-08	1.36E-06
3.80E-08	1.21E-07	5.62E-06
2.27E-07	7.15E-07	2.21E-05
5.35E-07	1.72E-06	8.73E-05
1.27E-06	4.51E-06	3.46E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m1_u_exp_m_x_m_0p5_square_d_1_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_4.txt <==
u	nabla_u	Hu
9.72E-06	3.11E-04	1.17E-02
3.00E-07	1.91E-05	1.45E-03
9.39E-09	1.19E-06	1.81E-04
2.94E-10	7.46E-08	2.26E-05
9.17E-12	4.66E-09	2.83E-06
6.19E-13	2.91E-10	3.54E-07
2.37E-12	1.97E-11	4.42E-08
3.85E-12	1.27E-11	5.56E-09
2.76E-11	8.79E-11	2.64E-09
8.38E-11	2.66E-10	1.06E-08
4.01E-10	1.26E-09	4.17E-08
1.47E-09	4.63E-09	1.63E-07
5.06E-09	1.61E-08	6.52E-07
1.92E-08	6.19E-08	2.63E-06
1.14E-07	3.63E-07	1.03E-05
4.45E-07	1.40E-06	4.19E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m1_u_exp_m_x_m_0p5_square_d_1_r_exp_m_x_m_0p5_square/0_sm/data_error_deg_5.txt <==
u	nabla_u	Hu
5.54E-07	2.20E-05	1.13E-03
9.44E-09	7.52E-07	7.72E-05
1.49E-10	2.38E-08	4.89E-06
2.34E-12	7.45E-10	3.06E-07
2.20E-13	2.33E-11	1.91E-08
7.27E-13	2.52E-12	1.19E-09
1.70E-12	6.05E-12	3.25E-10
9.96E-12	3.20E-11	1.35E-09
4.19E-11	1.34E-10	5.35E-09
1.27E-10	4.03E-10	2.11E-08
5.18E-10	1.64E-09	8.45E-08
2.06E-09	6.50E-09	3.53E-07
8.30E-09	2.64E-08	1.41E-06
2.39E-08	7.91E-08	5.66E-06
1.11E-07	3.55E-07	2.22E-05
6.12E-07	1.95E-06	8.83E-05
1.85E-06	6.32E-06	3.68E-04
4.01E-06	1.99E-05	1.46E-03
1.23E-04	4.00E-04	5.72E-03
6.52E-04	2.07E-03	2.27E-02
9.01E-04	2.96E-03	7.82E-02
1.70E-02	5.35E-02	2.94E-01
0.0325841	0.102674	1.31229


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m2_u_exp_m_x_m_0p5_square_d_1_r_1px/0_sm/data_error_deg_1.txt <==
u	nabla_u	Hu
3.02E-02	2.33E-01	1.60E+00
7.36E-03	1.16E-01	1.60E+00
1.83E-03	5.78E-02	1.60E+00
4.56E-04	2.89E-02	1.60E+00
1.14E-04	1.45E-02	1.60E+00
2.85E-05	7.23E-03	1.60E+00
7.12E-06	3.61E-03	1.60E+00
1.78E-06	1.81E-03	1.60E+00
4.45E-07	9.03E-04	1.60E+00
1.11E-07	4.52E-04	1.60E+00
2.78E-08	2.26E-04	1.60E+00
6.83E-09	1.13E-04	1.60E+00
1.85E-09	5.65E-05	1.60E+00
5.81E-10	2.82E-05	1.60E+00
5.90E-10	1.41E-05	1.60E+00
1.47E-10	7.06E-06	1.60E+00
2.13E-09	3.53E-06	1.60E+00
8.44E-08	1.79E-06	1.60E+00
6.65E-08	9.90E-07	1.60E+00
3.13E-07	1.41E-06	1.60E+00
2.24E-06	1.43E-05	1.60E+00
9.83E-06	7.67E-05	1.60E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m2_u_exp_m_x_m_0p5_square_d_1_r_1px/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
1.53E-03	2.44E-02	3.77E-01
2.01E-04	6.27E-03	1.94E-01
2.54E-05	1.58E-03	9.78E-02
3.19E-06	3.95E-04	4.90E-02
3.99E-07	9.88E-05	2.45E-02
4.98E-08	2.47E-05	1.22E-02
6.23E-09	6.18E-06	6.12E-03
7.79E-10	1.54E-06	3.06E-03
9.77E-11	3.86E-07	1.53E-03
3.65E-11	9.65E-08	7.66E-04
9.57E-11	2.41E-08	3.83E-04
5.86E-10	6.31E-09	1.91E-04
2.47E-09	7.94E-09	9.57E-05
6.77E-09	2.14E-08	4.79E-05
1.94E-08	6.14E-08	2.40E-05
1.63E-07	5.15E-07	1.29E-05
6.86E-07	2.17E-06	2.13E-05
2.52E-06	7.97E-06	8.25E-05
1.07E-05	3.38E-05	3.32E-04
4.54E-05	1.45E-04	1.31E-03


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m2_u_exp_m_x_m_0p5_square_d_1_r_1px/0_sm/data_error_deg_3.txt <==
u	nabla_u	Hu
1.37E-04	3.28E-03	8.45E-02
8.82E-06	4.18E-04	2.16E-02
5.54E-07	5.25E-05	5.44E-03
3.47E-08	6.56E-06	1.36E-03
2.17E-09	8.20E-07	3.40E-04
1.35E-10	1.03E-07	8.51E-05
8.49E-12	1.28E-08	2.13E-05
3.19E-12	1.60E-09	5.32E-06
1.34E-11	2.05E-10	1.33E-06
5.78E-11	1.86E-10	3.33E-07
1.98E-10	6.24E-10	8.99E-08
8.23E-10	2.60E-09	9.11E-08
3.02E-09	9.57E-09	3.49E-07
1.25E-08	3.94E-08	1.41E-06
4.43E-08	1.40E-07	5.58E-06
1.56E-07	4.94E-07	2.18E-05
6.27E-07	1.98E-06	8.93E-05
2.63E-06	8.41E-06	3.50E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m2_u_exp_m_x_m_0p5_square_d_1_r_1px/0_sm/data_error_deg_4.txt <==
u	nabla_u	Hu
9.71E-06	3.11E-04	1.17E-02
3.00E-07	1.91E-05	1.45E-03
9.39E-09	1.19E-06	1.81E-04
2.94E-10	7.46E-08	2.26E-05
9.17E-12	4.66E-09	2.83E-06
6.08E-13	2.91E-10	3.54E-07
1.21E-12	1.86E-11	4.42E-08
8.05E-12	2.57E-11	5.60E-09
2.17E-11	6.95E-11	2.76E-09
9.20E-11	2.90E-10	1.06E-08
3.45E-10	1.09E-09	4.09E-08
1.38E-09	4.37E-09	1.64E-07
5.52E-09	1.74E-08	6.56E-07
2.18E-08	6.90E-08	2.61E-06
8.73E-08	2.86E-07	1.04E-05
3.40E-07	1.09E-06	4.14E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m2_u_exp_m_x_m_0p5_square_d_1_r_1px/0_sm/data_error_deg_5.txt <==
u	nabla_u	Hu
5.54E-07	2.20E-05	1.13E-03
9.44E-09	7.52E-07	7.72E-05
1.49E-10	2.38E-08	4.89E-06
2.34E-12	7.45E-10	3.06E-07
3.57E-13	2.33E-11	1.92E-08
4.63E-13	1.72E-12	1.18E-09
2.02E-12	6.81E-12	3.13E-10
1.09E-11	3.51E-11	1.30E-09
1.73E-11	5.85E-11	5.33E-09
1.46E-10	4.63E-10	2.11E-08
4.84E-10	1.54E-09	8.82E-08
2.49E-09	7.85E-09	3.53E-07
8.64E-09	2.73E-08	1.41E-06
4.22E-08	1.34E-07	5.61E-06
1.41E-07	4.47E-07	2.17E-05
5.71E-07	1.86E-06	9.02E-05
1.68E-06	5.46E-06	3.56E-04
1.71E-05	5.46E-05	1.40E-03
9.81E-06	7.25E-05	5.47E-03
1.89E-04	6.79E-04	2.20E-02
7.91E-04	3.26E-03	8.91E-02
1.48E-02	4.68E-02	3.22E-01
0.0321949	0.10178	1.43744


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m3_u_exp_m_x_m_0p5_square_d_1_r_1/0_sm/data_error_deg_1.txt <==
u	nabla_u	Hu
3.11E-02	2.33E-01	1.60E+00
7.65E-03	1.16E-01	1.60E+00
1.91E-03	5.78E-02	1.60E+00
4.76E-04	2.89E-02	1.60E+00
1.19E-04	1.45E-02	1.60E+00
2.97E-05	7.23E-03	1.60E+00
7.43E-06	3.61E-03	1.60E+00
1.86E-06	1.81E-03	1.60E+00
4.65E-07	9.03E-04	1.60E+00
1.16E-07	4.52E-04	1.60E+00
2.91E-08	2.26E-04	1.60E+00
7.26E-09	1.13E-04	1.60E+00
4.26E-09	5.65E-05	1.60E+00
4.43E-10	2.82E-05	1.60E+00
3.79E-08	1.41E-05	1.60E+00
7.58E-08	7.06E-06	1.60E+00
4.85E-09	3.53E-06	1.60E+00
1.27E-07	1.81E-06	1.60E+00
9.57E-06	3.03E-05	1.60E+00
3.90E-05	1.23E-04	1.60E+00
1.54E-04	4.86E-04	1.60E+00
3.08E-04	9.74E-04	1.60E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m3_u_exp_m_x_m_0p5_square_d_1_r_1/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
1.54E-03	2.44E-02	3.77E-01
2.01E-04	6.27E-03	1.94E-01
2.54E-05	1.58E-03	9.78E-02
3.19E-06	3.95E-04	4.90E-02
3.99E-07	9.88E-05	2.45E-02
4.98E-08	2.47E-05	1.22E-02
6.23E-09	6.18E-06	6.12E-03
7.79E-10	1.54E-06	3.06E-03
9.75E-11	3.86E-07	1.53E-03
1.27E-10	9.65E-08	7.66E-04
2.90E-11	2.41E-08	3.83E-04
2.06E-09	8.87E-09	1.91E-04
8.87E-09	2.81E-08	9.57E-05
2.37E-08	7.50E-08	4.79E-05
1.60E-07	5.06E-07	2.40E-05
5.29E-07	1.67E-06	1.31E-05
1.06E-06	3.36E-06	2.28E-05
8.46E-06	2.67E-05	6.14E-05
2.26E-06	7.16E-06	2.57E-04
2.13E-04	6.73E-04	1.85E-03


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m3_u_exp_m_x_m_0p5_square_d_1_r_1/0_sm/data_error_deg_3.txt <==
u	nabla_u	Hu
1.38E-04	3.28E-03	8.45E-02
8.82E-06	4.18E-04	2.16E-02
5.54E-07	5.25E-05	5.44E-03
3.47E-08	6.56E-06	1.36E-03
2.17E-09	8.20E-07	3.40E-04
1.35E-10	1.03E-07	8.51E-05
9.05E-12	1.28E-08	2.13E-05
3.75E-12	1.60E-09	5.32E-06
1.13E-11	2.03E-10	1.33E-06
2.50E-10	7.89E-10	3.34E-07
1.52E-09	4.79E-09	9.26E-08
6.43E-10	2.03E-09	9.02E-08
1.10E-08	3.48E-08	4.39E-07
4.91E-08	1.55E-07	1.36E-06
1.82E-07	5.76E-07	5.45E-06
2.08E-06	6.58E-06	2.59E-05
1.56E-06	4.93E-06	5.76E-05
1.11E-05	3.51E-05	3.35E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m3_u_exp_m_x_m_0p5_square_d_1_r_1/0_sm/data_error_deg_4.txt <==
u	nabla_u	Hu
9.72E-06	3.11E-04	1.17E-02
3.00E-07	1.91E-05	1.45E-03
9.39E-09	1.19E-06	1.81E-04
2.94E-10	7.46E-08	2.26E-05
9.17E-12	4.66E-09	2.83E-06
3.02E-13	2.91E-10	3.54E-07
9.21E-12	3.43E-11	4.42E-08
1.66E-11	5.25E-11	5.57E-09
1.06E-11	3.36E-11	3.12E-09
2.59E-10	8.18E-10	9.24E-09
5.75E-10	1.82E-09	3.52E-08
2.63E-10	8.37E-10	1.67E-07
2.93E-10	9.27E-10	5.29E-07
8.50E-08	2.69E-07	3.23E-06
7.29E-07	2.30E-06	1.14E-05
9.44E-07	2.98E-06	3.57E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1m3_u_exp_m_x_m_0p5_square_d_1_r_1/0_sm/data_error_deg_5.txt <==
u	nabla_u	Hu
5.54E-07	2.20E-05	1.13E-03
9.44E-09	7.52E-07	7.72E-05
1.49E-10	2.38E-08	4.89E-06
2.34E-12	7.45E-10	3.06E-07
5.51E-13	2.34E-11	1.92E-08
1.63E-12	5.20E-12	1.17E-09
1.16E-11	3.66E-11	2.79E-10
2.69E-11	8.49E-11	1.33E-09
3.01E-10	9.51E-10	4.36E-09
5.30E-10	1.67E-09	2.43E-08
1.77E-10	5.61E-10	6.81E-08
1.54E-08	4.88E-08	2.75E-07
8.87E-08	2.80E-07	1.72E-06
2.57E-08	8.13E-08	4.73E-06
2.38E-08	7.52E-08	2.61E-05
9.74E-07	3.08E-06	8.07E-05
5.85E-06	1.85E-05	3.06E-04
2.85E-05	9.01E-05	1.44E-03
1.26E-04	3.99E-04	4.52E-03
9.47E-04	2.99E-03	1.93E-02
2.99E-03	9.44E-03	8.34E-02
1.71E-02	5.40E-02	2.73E-01
5.33E-002	1.68E-001	1.67E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p0_u_exp_m_x_m_0p5_square_d_1px_r_1/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
3.18E-02	2.33E-01	1.60E+00
7.81E-03	1.16E-01	1.60E+00
1.94E-03	5.78E-02	1.60E+00
4.86E-04	2.89E-02	1.60E+00
1.21E-04	1.45E-02	1.60E+00
3.03E-05	7.23E-03	1.60E+00
7.58E-06	3.61E-03	1.60E+00
1.90E-06	1.81E-03	1.60E+00
4.74E-07	9.03E-04	1.60E+00
1.19E-07	4.52E-04	1.60E+00
2.96E-08	2.26E-04	1.60E+00
7.48E-09	1.13E-04	1.60E+00
1.94E-09	5.65E-05	1.60E+00
3.64E-09	2.82E-05	1.60E+00
4.82E-09	1.41E-05	1.60E+00
6.91E-08	7.06E-06	1.60E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p0_u_exp_m_x_m_0p5_square_d_1px_r_1/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.56E-03	2.45E-02	3.77E-01
2.02E-04	6.27E-03	1.94E-01
2.55E-05	1.58E-03	9.78E-02
3.19E-06	3.95E-04	4.90E-02
3.99E-07	9.88E-05	2.45E-02
4.98E-08	2.47E-05	1.22E-02
6.23E-09	6.18E-06	6.12E-03
7.79E-10	1.54E-06	3.06E-03
9.80E-11	3.86E-07	1.53E-03
1.61E-11	9.65E-08	7.66E-04
9.73E-12	2.41E-08	3.83E-04
8.51E-10	6.66E-09	1.91E-04
1.39E-09	4.97E-09	9.57E-05
3.31E-09	1.50E-08	4.79E-05
2.37E-08	7.58E-08	2.40E-05
8.54E-08	2.81E-07	1.31E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p0_u_exp_m_x_m_0p5_square_d_1px_r_1/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.38E-04	3.29E-03	8.46E-02
8.83E-06	4.19E-04	2.17E-02
5.54E-07	5.25E-05	5.44E-03
3.47E-08	6.56E-06	1.36E-03
2.17E-09	8.20E-07	3.40E-04
1.35E-10	1.03E-07	8.51E-05
8.47E-12	1.28E-08	2.13E-05
9.20E-13	1.60E-09	5.32E-06
1.49E-12	2.00E-10	1.33E-06
7.42E-12	3.63E-11	3.34E-07
7.65E-12	3.60E-11	8.96E-08
1.12E-010	3.91E-010	8.99E-008
1.50E-010	7.57E-010	3.28E-007
1.58E-009	5.21E-009	1.32E-006
1.44E-009	8.46E-009	5.45E-006
2.28E-008	7.80E-008	2.13E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p0_u_exp_m_x_m_0p5_square_d_1px_r_1/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
9.71E-06	3.12E-04	1.17E-02
3.00E-07	1.91E-05	1.45E-03
9.39E-09	1.19E-06	1.81E-04
2.94E-10	7.46E-08	2.26E-05
9.17E-12	4.66E-09	2.83E-06
3.43E-13	2.91E-10	3.54E-07
8.94E-13	1.85E-11	4.42E-08
1.12E-12	4.57E-12	5.57E-09
1.65E-11	5.29E-11	2.96E-09
1.78E-11	6.29E-11	1.18E-08
3.73E-11	1.30E-10	4.62E-08
2.19E-010	7.02E-010	1.91E-007
2.14E-010	8.08E-010	7.39E-007
3.73E-010	1.74E-009	2.96E-006
7.78E-009	2.49E-008	1.18E-005
1.31E-008	5.26E-008	4.74E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p0_u_exp_m_x_m_0p5_square_d_1px_r_1/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.56E-07	2.21E-05	1.13E-03
9.45E-09	7.53E-07	7.73E-05
1.49E-10	2.38E-08	4.89E-06
2.34E-12	7.45E-10	3.06E-07
1.47E-13	2.33E-11	1.92E-08
9.23E-13	3.05E-12	1.20E-09
9.41E-13	3.38E-12	3.36E-10
6.51E-12	2.09E-11	1.37E-09
1.01E-11	3.48E-11	5.43E-09
7.49E-12	3.69E-11	2.22E-08
6.63E-11	2.86E-10	8.49E-08
5.22E-011	4.59E-010	3.51E-007
8.52E-010	2.88E-009	1.42E-006
6.34E-009	2.06E-008	5.69E-006
5.39E-009	1.76E-008	2.27E-005
2.22E-008	7.38E-008	9.06E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p1_u_exp_m_x_m_0p5_square_d_1px_r_1px/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
3.11E-02	2.33E-01	1.60E+00
7.60E-03	1.16E-01	1.60E+00
1.89E-03	5.78E-02	1.60E+00
4.71E-04	2.89E-02	1.60E+00
1.18E-04	1.45E-02	1.60E+00
2.95E-05	7.23E-03	1.60E+00
7.36E-06	3.61E-03	1.60E+00
1.84E-06	1.81E-03	1.60E+00
4.60E-07	9.03E-04	1.60E+00
1.15E-07	4.52E-04	1.60E+00
2.88E-08	2.26E-04	1.60E+00
7.25E-009	1.13E-004	1.60E+000
2.20E-009	5.65E-005	1.60E+000
1.87E-009	2.82E-005	1.60E+000
1.29E-009	1.41E-005	1.60E+000
2.51E-008	7.06E-006	1.60E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p1_u_exp_m_x_m_0p5_square_d_1px_r_1px/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.55E-03	2.45E-02	3.77E-01
2.02E-04	6.27E-03	1.94E-01
2.54E-05	1.58E-03	9.78E-02
3.19E-06	3.95E-04	4.90E-02
3.99E-07	9.88E-05	2.45E-02
4.98E-08	2.47E-05	1.22E-02
6.23E-09	6.18E-06	6.12E-03
7.79E-10	1.54E-06	3.06E-03
9.74E-11	3.86E-07	1.53E-03
1.27E-11	9.65E-08	7.66E-04
1.08E-11	2.41E-08	3.83E-04
2.54E-011	6.03E-009	1.91E-004
8.49E-011	1.56E-009	9.57E-005
4.00E-010	1.34E-009	4.79E-005
3.79E-009	1.26E-008	2.40E-005
1.05E-008	3.75E-008	1.30E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p1_u_exp_m_x_m_0p5_square_d_1px_r_1px/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.38E-04	3.29E-03	8.46E-02
8.83E-06	4.19E-04	2.17E-02
5.54E-07	5.25E-05	5.44E-03
3.47E-08	6.56E-06	1.36E-03
2.17E-09	8.20E-07	3.40E-04
1.35E-10	1.03E-07	8.51E-05
8.47E-12	1.28E-08	2.13E-05
9.20E-13	1.60E-09	5.32E-06
1.49E-12	2.00E-10	1.33E-06
7.42E-12	3.63E-11	3.34E-07
7.65E-12	3.60E-11	8.96E-08
1.12E-010	3.91E-010	8.99E-008
1.50E-010	7.57E-010	3.28E-007
1.58E-009	5.21E-009	1.32E-006
1.44E-009	8.46E-009	5.45E-006
2.28E-008	7.80E-008	2.13E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p1_u_exp_m_x_m_0p5_square_d_1px_r_1px/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
9.71E-06	3.12E-04	1.17E-02
3.00E-07	1.91E-05	1.45E-03
9.39E-09	1.19E-06	1.81E-04
2.94E-10	7.46E-08	2.26E-05
9.17E-12	4.66E-09	2.83E-06
3.43E-13	2.91E-10	3.54E-07
8.94E-13	1.85E-11	4.42E-08
1.12E-12	4.57E-12	5.57E-09
1.65E-11	5.29E-11	2.96E-09
1.78E-11	6.29E-11	1.18E-08
3.73E-11	1.30E-10	4.62E-08
2.19E-010	7.02E-010	1.91E-007
2.14E-010	8.08E-010	7.39E-007
3.73E-010	1.74E-009	2.96E-006
7.78E-009	2.49E-008	1.18E-005
1.31E-008	5.26E-008	4.74E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p1_u_exp_m_x_m_0p5_square_d_1px_r_1px/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.56E-07	2.21E-05	1.13E-03
9.45E-09	7.53E-07	7.73E-05
1.49E-10	2.38E-08	4.89E-06
2.34E-12	7.45E-10	3.06E-07
1.47E-13	2.33E-11	1.92E-08
9.23E-13	3.05E-12	1.20E-09
9.41E-13	3.38E-12	3.36E-10
6.51E-12	2.09E-11	1.37E-09
1.01E-11	3.48E-11	5.43E-09
7.49E-12	3.69E-11	2.22E-08
6.63E-11	2.86E-10	8.49E-08
5.22E-011	4.59E-010	3.51E-007
8.52E-010	2.88E-009	1.42E-006
6.34E-009	2.06E-008	5.69E-006
5.39E-009	1.76E-008	2.27E-005
2.22E-008	7.38E-008	9.06E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p3_u_exp_m_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
3.48E-02	2.33E-01	1.60E+00
8.59E-03	1.16E-01	1.60E+00
2.14E-03	5.78E-02	1.60E+00
5.34E-04	2.89E-02	1.60E+00
1.34E-04	1.45E-02	1.60E+00
3.34E-05	7.23E-03	1.60E+00
8.35E-06	3.61E-03	1.60E+00
2.09E-06	1.81E-03	1.60E+00
5.22E-07	9.03E-04	1.60E+00
1.30E-07	4.52E-04	1.60E+00
3.26E-08	2.26E-04	1.60E+00
8.16E-009	1.13E-004	1.60E+000
2.39E-009	5.65E-005	1.60E+000
9.55E-010	2.82E-005	1.60E+000
9.93E-011	1.41E-005	1.60E+000
2.33E-008	7.06E-006	1.60E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p3_u_exp_m_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.51E-03	2.45E-02	3.78E-01
2.01E-04	6.27E-03	1.94E-01
2.54E-05	1.58E-03	9.78E-02
3.19E-06	3.95E-04	4.90E-02
3.99E-07	9.88E-05	2.45E-02
4.98E-08	2.47E-05	1.22E-02
6.23E-09	6.18E-06	6.12E-03
7.79E-10	1.54E-06	3.06E-03
9.75E-11	3.86E-07	1.53E-03
9.15E-11	9.65E-08	7.66E-04
5.89E-11	2.41E-08	3.83E-04
9.37E-010	6.72E-009	1.91E-004
4.01E-010	1.97E-009	9.57E-005
1.17E-008	3.71E-008	4.79E-005
4.47E-008	1.42E-007	2.40E-005
7.25E-008	2.30E-007	1.29E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p3_u_exp_m_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.36E-04	3.28E-03	8.45E-02
8.78E-06	4.18E-04	2.16E-02
5.53E-07	5.25E-05	5.44E-03
3.46E-08	6.56E-06	1.36E-03
2.17E-09	8.20E-07	3.40E-04
1.35E-10	1.03E-07	8.51E-05
8.48E-12	1.28E-08	2.13E-05
3.27E-12	1.60E-09	5.32E-06
1.26E-11	2.05E-10	1.33E-06
1.55E-11	9.70E-11	3.33E-07
3.50E-10	1.12E-09	9.04E-08
1.19E-010	1.13E-009	9.23E-008
5.26E-009	1.69E-008	3.50E-007
1.42E-008	4.84E-008	1.38E-006
8.08E-008	2.55E-007	5.43E-006
2.61E-007	8.86E-007	2.11E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p3_u_exp_m_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
9.48E-06	3.12E-04	1.18E-02
2.99E-07	1.91E-05	1.45E-03
9.38E-09	1.19E-06	1.81E-04
2.93E-10	7.46E-08	2.26E-05
9.18E-12	4.66E-09	2.83E-06
1.03E-12	2.91E-10	3.54E-07
7.27E-13	1.84E-11	4.42E-08
6.24E-12	2.08E-11	5.58E-09
4.25E-11	1.34E-10	3.13E-09
1.79E-10	5.75E-10	1.16E-08
7.21E-10	2.28E-09	4.26E-08
5.38E-009	1.71E-008	2.15E-007
6.25E-009	2.01E-008	7.40E-007
6.12E-008	1.99E-007	2.88E-006
2.80E-007	8.84E-007	1.24E-005
9.46E-007	3.05E-006	4.27E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/1p3_u_exp_m_x_m_0p5_square_d_exp_m_x_m_0p5_square_r_1/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.50E-07	2.20E-05	1.13E-03
9.41E-09	7.52E-07	7.73E-05
1.49E-10	2.38E-08	4.89E-06
2.34E-12	7.45E-10	3.06E-07
1.85E-13	2.33E-11	1.92E-08
5.36E-13	1.94E-12	1.18E-09
9.82E-12	3.09E-11	3.40E-10
2.64E-12	1.02E-11	1.28E-09
9.05E-11	2.93E-10	5.58E-09
3.61E-10	1.14E-09	2.23E-08
8.50E-10	2.68E-09	9.34E-08
3.94E-009	1.26E-008	3.32E-007
2.18E-008	6.94E-008	1.50E-006
4.45E-008	1.42E-007	5.54E-006
2.61E-007	8.20E-007	2.22E-005
5.01E-008	4.91E-007	8.82E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p0_validation/0_sm/data_error_deg_1.txt <==
abs_error_u	abs_error_du	abs_error_ddu
4.79E-01	1.90E+00	0.00E+00
4.72E-01	2.41E+00	0.00E+00
3.89E-01	2.81E+00	0.00E+00
2.62E-01	2.87E+00	0.00E+00
1.37E-01	2.45E+00	0.00E+00
5.37E-02	1.72E+00	0.00E+00
1.67E-02	1.02E+00	0.00E+00
4.51E-03	5.43E-01	0.00E+00
1.16E-03	2.77E-01	0.00E+00
2.91E-04	1.39E-01	0.00E+00
7.28E-05	6.97E-02	0.00E+00
1.82E-05	3.49E-02	0.00E+00
4.57E-06	1.74E-02	0.00E+00
1.19E-06	8.72E-03	0.00E+00
5.68E-07	4.36E-03	0.00E+00
1.23E-06	2.18E-03	0.00E+00
8.72E-07	1.09E-03	0.00E+00
2.56E-05	5.49E-04	0.00E+00
7.80E-05	3.26E-04	0.00E+00
4.42E-04	1.14E-03	0.00E+00
1.81E-03	4.89E-03	0.00E+00
6.14E-03	1.47E-02	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p0_validation/0_sm/data_error_deg_10.txt <==
abs_error_u	abs_error_du	abs_error_ddu
1.38E-02	4.64E-01	1.61E+02
1.66E-03	1.55E-01	1.06E+02
1.30E-04	3.28E-02	4.02E+01
6.97E-06	3.81E-03	7.59E+00
1.71E-07	1.98E-04	6.26E-01
1.65E-09	3.94E-06	2.07E-02
8.68E-10	2.92E-08	2.74E-04
2.30E-09	5.98E-09	1.77E-06
2.08E-09	4.11E-09	1.99E-06
2.04E-08	5.04E-08	8.49E-06
9.81E-08	2.45E-07	3.40E-05
2.12E-07	5.91E-07	1.31E-04
3.63E-06	8.24E-06	6.58E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p0_validation/0_sm/data_error_deg_15.txt <==
abs_error_u	abs_error_du	abs_error_ddu
1.30E-03	9.00E-02	9.04E+01
1.06E-04	1.76E-02	3.09E+01
5.11E-06	1.82E-03	4.88E+00
9.53E-08	7.41E-05	2.90E-01
5.25E-10	8.90E-07	5.26E-03
1.70E-10	2.62E-09	2.47E-05
4.40E-10	1.01E-09	1.39E-07
1.77E-09	5.15E-09	6.41E-07
1.08E-08	2.63E-08	2.57E-06
1.21E-08	3.38E-08	8.47E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p0_validation/0_sm/data_error_deg_2.txt <==
abs_error_u	abs_error_du	abs_error_ddu
4.18E-01	3.26E+00	3.42E+01
3.28E-01	3.60E+00	7.59E+01
1.94E-01	3.43E+00	1.44E+02
8.00E-02	2.63E+00	2.19E+02
2.11E-02	1.54E+00	2.54E+02
3.46E-03	6.75E-01	2.21E+02
3.77E-04	2.28E-01	1.49E+02
3.37E-05	6.41E-02	8.37E+01
3.19E-06	1.65E-02	4.32E+01
3.53E-07	4.15E-03	2.17E+01
4.22E-08	1.04E-03	1.08E+01
1.88E-08	2.58E-04	5.41E+00
5.30E-08	6.46E-05	2.70E+00
3.13E-07	1.60E-05	1.35E+00
9.36E-07	4.86E-06	6.75E-01
6.37E-06	1.60E-05	3.38E-01
2.05E-05	4.80E-05	1.68E-01
1.99E-05	3.80E-05	8.39E-02
1.26E-03	3.10E-03	1.95E-01
3.64E-03	9.37E-03	5.35E-01
3.06E-03	8.43E-03	4.95E-01
0.00907413	0.0228598	1.31761


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p0_validation/0_sm/data_error_deg_20.txt <==
abs_error_u	abs_error_du	abs_error_ddu
1.92E-04	1.87E-02	3.86E+01
1.07E-05	2.26E-03	7.01E+00
2.37E-07	1.10E-04	4.76E-01
1.46E-09	1.50E-06	9.15E-03
1.24E-10	4.08E-09	3.68E-05
3.34E-10	9.95E-10	2.76E-07
2.30E-10	1.12E-09	1.33E-06
3.29E-09	7.30E-09	4.70E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p0_validation/0_sm/data_error_deg_3.txt <==
abs_error_u	abs_error_du	abs_error_ddu
3.26E-01	2.54E+00	5.27E+01
1.97E-01	2.44E+00	1.01E+02
8.10E-02	1.85E+00	1.54E+02
2.04E-02	1.05E+00	1.76E+02
2.87E-03	4.33E-01	1.43E+02
2.34E-04	1.26E-01	8.17E+01
1.59E-05	2.61E-02	3.34E+01
1.15E-06	4.14E-03	1.05E+01
7.80E-08	5.64E-04	2.86E+00
5.76E-09	7.22E-05	7.33E-01
2.25E-09	9.09E-06	1.84E-01
4.06E-09	1.14E-06	4.62E-02
1.95E-07	5.20E-07	1.16E-02
5.71E-08	1.41E-07	2.88E-03
9.28E-07	2.48E-06	6.82E-04
9.85E-06	2.60E-05	1.56E-03
2.03E-05	5.12E-05	3.14E-03
3.66E-04	9.02E-04	5.02E-02
1.05E-03	2.75E-03	1.55E-01
9.20E-05	3.39E-04	7.48E-02


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p0_validation/0_sm/data_error_deg_4.txt <==
abs_error_u	abs_error_du	abs_error_ddu
2.29E-01	2.20E+00	1.08E+02
1.07E-01	1.76E+00	1.74E+02
3.06E-02	1.04E+00	2.11E+02
4.84E-03	4.39E-01	1.78E+02
4.12E-04	1.28E-01	9.89E+01
2.67E-05	2.50E-02	3.54E+01
1.60E-06	3.22E-03	8.42E+00
7.21E-08	2.92E-04	1.45E+00
3.76E-09	2.11E-05	2.04E-01
3.09E-10	1.38E-06	2.64E-02
1.21E-08	9.45E-08	3.32E-03
1.97E-08	5.19E-08	4.15E-04
6.27E-08	1.80E-07	5.56E-05
4.69E-08	2.33E-07	5.51E-05
1.61E-05	3.86E-05	2.14E-03
3.36E-05	7.34E-05	3.96E-03
5.27E-05	1.23E-04	7.65E-03


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p0_validation/0_sm/data_error_deg_5.txt <==
abs_error_u	abs_error_du	abs_error_ddu
1.54E-01	1.81E+00	1.21E+02
5.50E-02	1.24E+00	1.68E+02
1.12E-02	6.13E-01	1.66E+02
1.19E-03	2.09E-01	1.09E+02
8.06E-05	4.60E-02	4.45E+01
4.79E-06	6.15E-03	1.09E+01
1.89E-07	4.89E-04	1.62E+00
4.83E-09	2.49E-05	1.60E-01
1.04E-09	9.49E-07	1.20E-02
4.24E-09	3.34E-08	7.96E-04
1.63E-08	4.29E-08	5.01E-05
1.67E-08	4.18E-08	5.81E-06
3.78E-07	9.62E-07	5.74E-05
9.81E-07	2.50E-06	1.59E-04
6.99E-07	2.45E-06	3.25E-04
3.52E-05	9.27E-05	5.35E-03
7.67E-05	0.000174276	0.0104173


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p0_validation/0_sm/data_error_deg_6.txt <==
abs_error_u	abs_error_du	abs_error_ddu
9.86E-02	1.55E+00	1.57E+02
2.73E-02	9.07E-01	1.85E+02
4.05E-03	3.72E-01	1.49E+02
3.29E-04	1.00E-01	7.41E+01
2.11E-05	1.63E-02	2.13E+01
9.34E-07	1.46E-03	3.40E+00
2.28E-08	7.15E-05	3.08E-01
3.80E-10	2.07E-06	1.72E-02
5.80E-10	4.18E-08	6.87E-04
9.42E-09	2.44E-08	2.34E-05
4.45E-08	1.13E-07	7.45E-06
1.16E-07	2.89E-07	2.21E-05
1.02E-07	3.22E-07	6.37E-05
3.42E-06	8.71E-06	5.51E-04
7.22E-06	2.00E-05	1.49E-03


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p0_validation/0_sm/data_error_deg_7.txt <==
abs_error_u	abs_error_du	abs_error_ddu
6.17E-02	1.09E+00	1.59E+02
1.34E-02	5.45E-01	1.63E+02
1.52E-03	1.86E-01	1.08E+02
1.10E-04	4.05E-02	4.27E+01
6.13E-06	5.04E-03	9.05E+00
1.86E-07	3.18E-04	9.81E-01
2.81E-09	9.85E-06	5.51E-02
8.03E-10	1.64E-07	1.76E-03
1.06E-09	3.17E-09	3.76E-05
2.29E-08	5.64E-08	3.36E-06
5.22E-08	1.32E-07	7.95E-06
1.32E-07	3.32E-07	2.18E-05
7.82E-08	1.55E-07	4.69E-05
1.39E-06	3.43E-06	2.65E-04
1.56E-05	3.66E-05	2.13E-03


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p0_validation/0_sm/data_error_deg_8.txt <==
abs_error_u	abs_error_du	abs_error_ddu
3.78E-02	8.14E-01	1.73E+02
6.55E-03	3.48E-01	1.52E+02
6.13E-04	9.94E-02	8.29E+01
4.19E-05	1.76E-02	2.52E+01
1.84E-06	1.66E-03	3.85E+00
3.78E-08	7.23E-05	2.79E-01
4.28E-10	1.40E-06	9.63E-03
5.82E-10	1.35E-08	1.75E-04
5.33E-10	1.47E-09	2.13E-06
2.50E-09	6.20E-09	3.00E-06
5.29E-08	1.21E-07	1.36E-05
6.00E-08	1.47E-07	4.67E-05
1.04E-06	2.96E-06	2.48E-04
1.13E-05	2.80E-05	1.71E-03
7.07E-05	1.77E-04	1.04E-02


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p0_validation/0_sm/data_error_deg_9.txt <==
abs_error_u	abs_error_du	abs_error_ddu
2.29E-02	6.12E-01	1.64E+02
3.25E-03	2.32E-01	1.25E+02
2.72E-04	5.75E-02	5.73E+01
1.69E-05	8.27E-03	1.38E+01
5.58E-07	5.79E-04	1.56E+00
7.77E-09	1.70E-05	7.65E-02
2.46E-10	2.03E-07	1.64E-03
6.95E-10	1.94E-09	1.71E-05
3.06E-10	1.89E-09	4.01E-07
2.91E-09	6.24E-09	1.51E-06
4.09E-08	1.02E-07	8.24E-06
2.18E-07	5.41E-07	3.79E-05
1.64E-07	5.22E-07	9.94E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p1_validation_but_u_x_m_0p5_square_for_real_and_imag/0_sm/data_error_deg_1.txt <==
abs_error_u	abs_error_du	abs_error_ddu
6.28E-02	3.32E-01	0.00E+00
2.27E-02	1.74E-01	0.00E+00
7.19E-03	8.81E-02	0.00E+00
2.10E-03	4.42E-02	0.00E+00
5.79E-04	2.21E-02	0.00E+00
1.52E-04	1.11E-02	0.00E+00
3.87E-05	5.52E-03	0.00E+00
9.72E-06	2.76E-03	0.00E+00
2.43E-06	1.38E-03	0.00E+00
6.09E-07	6.91E-04	0.00E+00
1.52E-07	3.45E-04	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p1_validation_but_u_x_m_0p5_square_for_real_and_imag/0_sm/data_error_deg_10.txt <==
abs_error_u	abs_error_du	abs_error_ddu
9.40E-15	2.49E-14	1.87E-12
3.34E-14	9.62E-14	5.44E-12
1.08E-13	2.55E-13	2.71E-11
1.79E-13	6.05E-13	6.93E-11
7.33E-13	2.27E-12	3.60E-10
1.60E-12	4.47E-12	1.43E-09
8.50E-12	2.32E-11	5.21E-09
2.14E-11	5.39E-11	2.24E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p1_validation_but_u_x_m_0p5_square_for_real_and_imag/0_sm/data_error_deg_15.txt <==
abs_error_u	abs_error_du	abs_error_ddu
1.96E-14	5.04E-14	4.26E-12
2.63E-13	6.80E-13	3.60E-11
3.72E-14	1.51E-13	2.13E-11
1.84E-13	8.52E-13	1.10E-10
2.29E-12	6.78E-12	5.46E-10
1.10E-11	2.96E-11	2.25E-09


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p1_validation_but_u_x_m_0p5_square_for_real_and_imag/0_sm/data_error_deg_2.txt <==
abs_error_u	abs_error_du	abs_error_ddu
2.14E-16	7.50E-16	3.73E-15
8.80E-16	3.11E-15	5.03E-14
3.57E-15	8.50E-15	1.58E-13
9.45E-15	2.58E-14	1.10E-12
1.15E-14	4.20E-14	2.45E-12
9.20E-14	2.05E-13	1.24E-11
3.54E-13	9.08E-13	5.75E-11
1.47E-12	3.78E-12	2.27E-10
2.34E-12	4.58E-12	2.93E-10
2.40E-11	5.89E-11	3.36E-09
2.28E-11	8.81E-11	6.36E-09


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p1_validation_but_u_x_m_0p5_square_for_real_and_imag/0_sm/data_error_deg_20.txt <==
abs_error_u	abs_error_du	abs_error_ddu
2.39E-14	4.88E-14	7.74E-12
4.13E-14	1.64E-13	3.73E-11
5.94E-13	1.39E-12	2.05E-10
2.70E-12	7.41E-12	9.95E-10
5.49E-12	1.51E-11	3.57E-09
7.36E-11	1.95E-10	1.76E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p1_validation_but_u_x_m_0p5_square_for_real_and_imag/0_sm/data_error_deg_3.txt <==
abs_error_u	abs_error_du	abs_error_ddu
2.71E-15	6.09E-15	5.13E-14
6.32E-15	1.36E-14	2.17E-13
4.60E-15	1.29E-14	5.75E-13
3.77E-14	1.03E-13	3.93E-12
8.81E-14	2.29E-13	1.21E-11
3.20E-13	7.64E-13	4.30E-11
5.53E-13	1.52E-12	9.73E-11
1.54E-12	3.83E-12	2.92E-10
2.78E-12	7.37E-12	8.47E-10
2.18E-11	6.38E-11	4.36E-09
4.02E-11	1.15E-10	1.37E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p1_validation_but_u_x_m_0p5_square_for_real_and_imag/0_sm/data_error_deg_4.txt <==
abs_error_u	abs_error_du	abs_error_ddu
2.03E-15	4.75E-15	7.17E-14
2.66E-15	7.06E-15	2.14E-13
1.43E-14	3.62E-14	1.67E-12
2.76E-14	6.72E-14	4.25E-12
1.29E-13	3.81E-13	2.16E-11
2.48E-13	7.20E-13	4.85E-11
8.69E-13	2.69E-12	1.96E-10
1.86E-12	6.03E-12	6.59E-10
3.11E-12	1.02E-11	2.27E-09
4.20E-11	1.25E-10	1.08E-08
1.28E-10	3.25E-10	3.92E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p1_validation_but_u_x_m_0p5_square_for_real_and_imag/0_sm/data_error_deg_5.txt <==
abs_error_u	abs_error_du	abs_error_ddu
1.20E-15	3.40E-15	5.47E-14
1.32E-15	9.54E-15	3.66E-13
7.96E-15	2.19E-14	8.99E-13
2.85E-14	8.54E-14	6.91E-12
8.26E-14	2.07E-13	1.46E-11
7.43E-13	2.01E-12	1.33E-10
9.14E-13	3.18E-12	2.62E-10
2.69E-12	6.99E-12	8.86E-10
9.61E-12	2.68E-11	3.44E-09
2.31E-11	5.41E-11	1.28E-08
1.87E-10	5.32E-10	5.66E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p1_validation_but_u_x_m_0p5_square_for_real_and_imag/0_sm/data_error_deg_6.txt <==
abs_error_u	abs_error_du	abs_error_ddu
3.57E-15	7.84E-15	2.01E-13
5.80E-15	1.57E-14	9.61E-13
1.61E-14	3.99E-14	3.06E-12
4.25E-14	1.13E-13	1.05E-11
2.35E-13	6.18E-13	4.80E-11
1.10E-12	2.83E-12	2.41E-10
1.61E-12	5.18E-12	7.23E-10
3.85E-12	7.32E-12	2.48E-09
4.65E-11	1.09E-10	1.14E-08
7.83E-11	1.53E-10	4.21E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p1_validation_but_u_x_m_0p5_square_for_real_and_imag/0_sm/data_error_deg_7.txt <==
abs_error_u	abs_error_du	abs_error_ddu
3.90E-15	7.28E-15	2.80E-13
1.27E-14	3.46E-14	1.26E-12
1.83E-14	6.13E-14	3.53E-12
8.12E-14	3.41E-13	1.85E-11
2.23E-13	8.50E-13	5.60E-11
1.34E-12	2.69E-12	1.64E-10
2.91E-12	1.23E-11	9.03E-10
4.01E-11	1.10E-10	6.66E-09
2.55E-11	5.49E-11	7.75E-09
4.19E-11	8.17E-11	3.02E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p1_validation_but_u_x_m_0p5_square_for_real_and_imag/0_sm/data_error_deg_8.txt <==
abs_error_u	abs_error_du	abs_error_ddu
7.52E-15	1.86E-14	5.73E-13
2.95E-14	8.43E-14	3.78E-12
1.28E-13	3.67E-13	2.46E-11
3.19E-13	9.41E-13	4.95E-11
2.73E-13	6.00E-13	1.29E-10
3.20E-12	9.21E-12	6.24E-10
4.07E-12	1.40E-11	2.07E-09
2.53E-11	6.22E-11	8.15E-09
4.18E-11	1.20E-10	3.30E-08
1.67E-10	4.60E-10	1.26E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p1_validation_but_u_x_m_0p5_square_for_real_and_imag/0_sm/data_error_deg_9.txt <==
abs_error_u	abs_error_du	abs_error_ddu
9.75E-15	2.80E-14	1.30E-12
4.74E-14	1.11E-13	6.19E-12
1.21E-13	3.26E-13	1.86E-11
4.35E-13	1.04E-12	6.51E-11
7.03E-13	1.51E-12	9.69E-11
1.04E-12	2.61E-12	3.34E-10
6.56E-12	1.21E-11	1.11E-09
2.13E-11	4.04E-11	4.30E-09


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p2_validation_custom_n_dofs/0_sm/data_error_deg_1.txt <==
u	u_x	u_xx
1.19E-06	0.000548536	0
8.77E-07	0.000459781	0
8.64E-07	0.000399684	0
6.59E-07	0.000326934	0
5.68E-07	0.000325578	0
1.55E-07	0.000328546	0
1.10E-06	0.000960913	0
2.86E-07	0.0022302	0
1.23E-06	0.0011424	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p2_validation_custom_n_dofs/0_sm/data_error_deg_2.txt <==
u	u_x	u_xx
4.22E-08	1.60E-05	0.167717
2.52E-08	1.13E-05	0.14321
1.60E-08	8.29E-06	0.119137
1.29E-08	6.46E-06	0.103042
1.88E-08	4.86E-06	0.0839117
2.14E-08	3.68E-06	0.0654762
2.34E-08	4.69E-06	0.0688962
3.96E-08	9.41E-06	0.0927693
5.30E-08	1.60E-05	1.95E-01


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p2_validation_custom_n_dofs/0_sm/data_error_deg_3.txt <==
u	u_x	u_xx
5.76E-09	5.20E-07	0.00288378
3.80E-09	6.48E-07	0.00211162
4.39E-09	5.93E-08	0.00144712
1.01E-08	1.08E-06	0.000968761
2.25E-09	1.41E-07	0.00068154
1.52E-08	2.91E-06	0.000900716
3.49E-09	1.51E-07	0.000506311
7.93E-09	2.90E-06	0.000637192
4.06E-09	2.48E-06	0.00155919


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p2_validation_custom_n_dofs/0_sm/data_error_deg_4.txt <==
u	u_x	u_xx
3.76E-09	9.45E-08	5.56E-05
1.23E-09	4.58E-08	5.06E-05
1.20E-09	1.38E-07	5.12E-05
2.08E-09	1.76E-08	4.55E-05
3.09E-10	5.19E-08	5.51E-05
3.74E-09	7.11E-08	0.000162849
1.65E-08	5.40E-08	0.000132554
3.67E-10	3.14E-07	0.000325076
1.21E-08	1.80E-07	0.0021433


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p2_validation_custom_n_dofs/0_sm/data_error_deg_5.txt <==
u	u_x	u_xx
4.83E-09	9.49E-07	5.01E-05
1.95E-09	4.11E-07	2.49E-05
7.67E-10	1.75E-07	1.32E-05
9.66E-10	7.46E-08	1.05E-05
1.04E-09	3.34E-08	5.81E-06
1.56E-09	1.43E-08	1.57E-05
1.82E-09	2.05E-08	1.91E-05
2.50E-09	5.25E-08	3.72E-05
4.24E-09	4.29E-08	5.74E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p2_validation_custom_n_dofs/0_sm/data_xaxis_deg_1.txt <==
u	u_x	u_xx
32770.0	524290.0	0
38970.0	623489.1	0
46343.1	741457.3	0
55111.1	881745.9	0
65538.0	1048578.0	0
77938.0	1246976.1	0
92684.0	1482912.5	0
110220.1	1763489.7	0
131074.0	2097154.0	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p2_validation_custom_n_dofs/0_sm/data_xaxis_deg_2.txt <==
u	u_x	u_xx
8194.0	65538.0	524290.0
9744.1	77938.0	623489.1
11587.4	92684.0	741457.3
13779.3	110220.1	881745.9
16386.0	131074.0	1048578.0
19486.1	155873.8	1246976.1
23172.6	185365.9	1482912.5
27556.6	220438.1	1763489.7
32770.0	262146.0	2097154.0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p2_validation_custom_n_dofs/0_sm/data_xaxis_deg_3.txt <==
u	u_x	u_xx
6146	49154	98306
7308.569609	58453.98923	116905.8973
8691.049419	69513.54633	139024.9714
10335.03737	82665.58344	165329.0646
12290	98306	196610
14615.05813	116905.8973	233809.7136
17379.97756	139024.9714	278047.8214
20667.97253	165329.0646	330656.0271
24578	196610	393218


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p2_validation_custom_n_dofs/0_sm/data_xaxis_deg_4.txt <==
u	u_x	u_xx
4098	16386	65538
4873.073428	19486.05048	77937.9586
5794.740029	23172.59632	92684.02134
6890.725636	27556.59597	110220.0772
8194	32770	131074
9744.065785	38970.01985	155873.8361
11587.3588	46343.07133	185365.9214
13779.34909	55111.08971	220438.0521
16386	65538	262146


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/1d/2_helm/2p2_validation_custom_n_dofs/0_sm/data_xaxis_deg_5.txt <==
u	u_x	u_xx
2562	5122	20482
3046.451283	6090.821519	24357.04282
3622.507971	7242.894725	28965.21507
4307.491826	8612.881502	34445.2194
5122	10242	40962
6090.821519	12179.56196	48712.00454
7242.894725	14483.66818	57928.30883
8612.881502	17223.66081	68888.33657
10242	20482	81922


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/0p0_u_x_m_0p5_square_p_y_same_p_x_m_0p5_times_y_m_0p5/0_sm/data_error_deg_1.txt <==
l2_error_u	h1_semi_error_u	h2_semi_norm
8.33E-02	4.08E-01	2.83E+00
2.08E-02	2.04E-01	2.83E+00
5.21E-03	1.02E-01	2.83E+00
1.30E-03	5.10E-02	2.83E+00
3.26E-04	2.55E-02	2.83E+00
8.14E-05	1.28E-02	2.83E+00
2.03E-05	6.38E-03	2.83E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/0p0_u_x_m_0p5_square_p_y_same_p_x_m_0p5_times_y_m_0p5/0_sm/data_error_deg_2.txt <==
l2_error_u	h1_semi_error_u	h2_semi_norm
1.82E-16	6.72E-16	3.61E-15
5.84E-16	2.21E-15	1.49E-14
1.75E-15	6.13E-15	5.12E-14
6.93E-15	2.41E-14	1.94E-13
2.67E-14	9.26E-14	7.73E-13
1.05E-013	3.63E-013	3.09E-012
4.11E-013	1.42E-012	1.35E-011


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/0p0_u_x_m_0p5_square_p_y_same_p_x_m_0p5_times_y_m_0p5/0_sm/data_error_deg_3.txt <==
l2_error_u	h1_semi_error_u	h2_semi_norm
1.34E-016	8.03E-016	1.35E-014
1.12E-016	1.51E-015	3.78E-014
3.54E-016	4.02E-015	1.59E-013
1.16E-015	9.36E-015	6.10E-013
7.97E-015	3.16E-014	2.42E-012
4.91E-014	1.75E-013	1.01E-011
5.53E-014	3.27E-013	4.01E-011


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/0p0_u_x_m_0p5_square_p_y_same_p_x_m_0p5_times_y_m_0p5/0_sm/data_error_deg_4.txt <==
l2_error_u	h1_semi_error_u	h2_semi_norm
4.94E-016	2.58E-015	3.70E-014
2.14E-015	8.42E-015	1.48E-013
8.78E-015	3.10E-014	6.11E-013
3.83E-014	1.32E-013	2.32E-012
1.63E-013	5.59E-013	9.32E-012
6.99E-013	2.37E-012	3.77E-011
2.93E-012	9.97E-012	1.48E-010


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/0p0_u_x_m_0p5_square_p_y_same_p_x_m_0p5_times_y_m_0p5/0_sm/data_error_deg_5.txt <==
l2_error_u	h1_semi_error_u	h2_semi_norm
6.82E-016	3.15E-015	6.16E-014
3.21E-015	1.16E-014	1.91E-013
1.21E-014	4.22E-014	7.69E-013
5.30E-014	1.80E-013	3.14E-012
2.12E-013	7.21E-013	1.33E-011
9.36E-013	3.20E-012	5.32E-011
4.11E-012	1.39E-011	2.13E-010


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same/0_sm/data_error_deg_1.txt <==
l2_error	h1_semi_error_u	h2_semi_error
5.61E-02	3.05E-01	2.11E+00
1.40E-02	1.52E-01	2.10E+00
3.51E-03	7.57E-02	2.10E+00
8.78E-04	3.78E-02	2.10E+00
2.19E-04	1.89E-02	2.10E+00
5.49E-05	9.45E-03	2.10E+00
1.37E-05	4.73E-03	2.10E+00
3.43E-06	2.36E-03	2.10E+00
8.57E-07	1.18E-03	2.10E+00
2.14E-07	5.91E-04	2.10E+00
5.36E-08	2.95E-04	2.10E+00
1.34E-08	1.48E-04	2.10E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same/0_sm/data_error_deg_2.txt <==
l2_error	h1_semi_error_u	h2_semi_error
2.01E-03	3.20E-002	4.94E-001
2.63E-04	8.20E-003	2.54E-001
3.32E-05	2.06E-003	1.28E-001
4.17E-06	5.17E-004	6.41E-002
5.21E-07	1.29E-004	3.20E-002
6.52E-08	3.23E-005	1.60E-002
8.15E-09	8.08E-006	8.01E-003
1.02E-09	2.02E-06	4.01E-003
1.28E-10	5.05E-07	2.00E-003
3.50E-11	1.26E-07	1.00E-003
1.61E-10	3.16E-08	5.01E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same/0_sm/data_error_deg_3.txt <==
l2_error	h1_semi_error_u	h2_semi_error
1.80E-004	4.29E-003	1.11E-001
1.15E-005	5.47E-004	2.83E-002
7.25E-007	6.86E-005	7.11E-003
4.53E-008	8.58E-006	1.78E-003
2.83E-009	1.07E-006	4.45E-004
1.77E-010	1.34E-007	1.11E-004
1.13E-011	1.68E-008	2.78E-005
9.93E-012	2.10E-009	6.96E-006
4.05E-011	2.92E-010	1.74E-006
1.68E-010	5.32E-010	4.37E-007


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same/0_sm/data_error_deg_4.txt <==
l2_error	h1_semi_error_u	h2_semi_error
1.27E-005	4.07E-004	1.53E-002
3.93E-007	2.50E-005	1.89E-003
1.23E-008	1.56E-006	2.37E-004
3.84E-010	9.75E-008	2.96E-005
1.20E-011	6.10E-009	3.70E-006
5.07E-013	3.81E-010	4.63E-007
5.58E-013	2.39E-011	5.78E-008
4.18E-012	1.45E-011	7.56E-009


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same/0_sm/data_error_deg_5.txt <==
l2_error	h1_semi_error_u	h2_semi_error
7.25E-007	2.87E-005	1.48E-003
1.24E-008	9.84E-007	1.01E-004
1.95E-010	3.11E-008	6.39E-006
3.07E-012	9.75E-010	4.01E-007
8.73E-013	3.06E-011	2.50E-008
2.89E-012	9.21E-012	1.55E-009
1.01E-011	3.18E-011	7.49E-010


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_error_deg_1.txt <==
u	nabla_u	Hu
1.40E-02	1.52E-01	2.10E+00
1.25E-02	1.31E-01	2.21E+00
7.08E-03	9.30E-02	2.14E+00
3.31E-03	7.16E-02	2.17E+00
2.10E-03	4.80E-02	2.13E+00
8.23E-04	3.51E-02	2.15E+00
6.39E-04	2.53E-02	2.13E+00
2.09E-04	1.78E-02	2.12E+00
1.66E-04	1.34E-02	2.12E+00
5.31E-05	9.10E-03	2.11E+00
4.34E-05	7.06E-03	2.11E+00
1.36E-05	4.66E-03	2.10E+00
1.13E-05	3.71E-03	2.11E+00
4.22E-06	2.39E-03	2.10E+00
2.92E-06	1.94E-03	2.10E+00
1.61E-06	1.30E-03	2.10E+00
7.56E-07	1.02E-03	2.10E+00
5.58E-07	7.05E-04	2.09773
1.95E-07	5.26E-04	2.09668
1.51E-07	3.80E-04	2.09677
5.00E-08	2.72E-04	2.09622
3.98E-08	2.03E-04	2.09629
1.28E-08	1.40E-04	2.09605


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
2.63E-04	8.20E-03	2.54E-01
2.09E-04	6.85E-03	2.27E-01
8.19E-05	3.16E-03	1.46E-01
3.05E-05	1.92E-03	1.21E-01
1.42E-05	9.96E-04	8.06E-02
3.85E-06	4.83E-04	6.13E-02
2.14E-06	2.90E-04	4.36E-02
4.95E-07	1.24E-04	3.11E-02
3.12E-07	8.26E-05	2.36E-02
6.35E-08	3.15E-05	1.58E-02
4.34E-08	2.25E-05	1.24E-02
8.23E-09	8.03E-06	7.96E-03
5.88E-09	6.03E-06	6.48E-03
1.16E-09	2.09E-06	4.03E-03
7.88E-10	1.59E-06	3.35E-03
2.43E-10	6.45E-07	2.13E-03
1.06E-10	4.20E-07	1.74E-03
5.21E-11	2.09E-07	0.00116229
6.63E-11	1.14E-07	0.000926959
1.58E-10	1.05E-07	0.000865098


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_error_deg_3.txt <==
u	nabla_u	Hu
1.15E-05	5.47E-04	2.83E-02
8.42E-06	4.14E-04	2.23E-02
3.22E-06	1.67E-04	1.07E-02
6.64E-07	6.35E-05	6.65E-03
2.55E-07	2.56E-05	3.06E-03
4.19E-08	7.99E-06	1.67E-03
2.00E-08	3.95E-06	8.99E-04
2.68E-09	1.02E-06	4.27E-04
1.46E-09	5.73E-07	2.54E-04
1.73E-10	1.31E-07	1.09E-04
1.04E-10	8.04E-08	7.00E-05
1.13E-11	1.66E-08	2.75E-05
9.39E-12	1.10E-08	1.88E-05
1.02E-11	2.41E-09	7.19E-06
2.33E-11	1.96E-09	5.61E-06
4.84E-11	1.47E-09	3.91E-06
9.86E-11	1.33E-09	3.29E-06
1.87E-10	1.24E-09	2.63E-06
3.27E-10	1.40E-09	2.23E-06
4.41E-10	1.60E-09	1.83E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_error_deg_4.txt <==
u	nabla_u	Hu
3.93E-07	2.50E-05	1.89E-03
3.15E-07	2.04E-05	1.57E-03
1.24E-07	8.07E-06	6.55E-04
1.11E-08	1.42E-06	2.16E-04
5.06E-09	6.56E-07	1.03E-04
3.55E-10	9.04E-08	2.75E-05
2.04E-10	5.25E-08	1.63E-05
1.14E-11	5.81E-09	3.53E-06
7.39E-12	3.79E-09	2.34E-06
5.09E-13	3.72E-10	4.51E-07
3.73E-13	2.87E-10	3.51E-07
2.50E-13	3.71E-11	6.67E-08
2.24E-12	2.26E-11	4.96E-08
4.13E-12	2.30E-11	4.41E-08
8.55E-12	3.21E-11	3.68E-08
2.04E-11	6.87E-11	3.34E-08
2.14E-11	7.35E-11	3.24E-08
4.12E-11	1.46E-10	4.55E-08
7.41E-11	3.37E-10	7.35E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_error_deg_5.txt <==
u	nabla_u	Hu
1.24E-08	9.84E-07	1.01E-04
8.53E-09	6.90E-07	7.22E-05
1.92E-09	1.53E-07	1.72E-05
1.82E-10	2.91E-08	6.00E-06
7.07E-11	1.14E-08	2.40E-06
2.88E-12	9.13E-10	3.76E-07
1.54E-12	4.44E-10	1.85E-07
1.13E-12	4.06E-11	2.63E-08
2.25E-12	3.43E-11	1.87E-08
4.09E-12	3.03E-11	1.42E-08
7.60E-12	3.58E-11	1.31E-08
1.09E-11	3.97E-11	1.01E-08
1.83E-11	6.08E-11	8.72E-09
3.03E-11	9.78E-11	6.29E-09
4.12E-11	1.35E-10	8.90E-09
7.57E-11	2.50E-10	1.62E-08
1.03E-10	3.35E-10	3.03E-08
2.26E-10	7.40E-10	5.32E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_grid_size_deg_1.txt <==
minimum_grid_size
2.50E-01
1.25E-01
1.25E-01
6.25E-02
6.25E-02
3.13E-02
3.13E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
4.88E-04
4.88E-04
2.44E-04
2.44E-04
1.22E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_grid_size_deg_2.txt <==
minimum_grid_size
2.50E-01
1.25E-01
1.25E-01
6.25E-02
6.25E-02
3.13E-02
3.13E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
4.88E-04
2.44E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_grid_size_deg_3.txt <==
minimum_grid_size
2.50E-01
1.25E-01
1.25E-01
6.25E-02
6.25E-02
3.13E-02
3.13E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
4.88E-04
4.88E-04
2.44E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_grid_size_deg_4.txt <==
minimum_grid_size
2.50E-01
1.25E-01
1.25E-01
6.25E-02
6.25E-02
3.13E-02
3.13E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
9.77E-04
4.88E-04
4.88E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_grid_size_deg_5.txt <==
minimum_grid_size
2.50E-01
1.25E-01
1.25E-01
6.25E-02
6.25E-02
3.13E-02
3.13E-02
1.56E-02
1.56E-02
7.81E-03
7.81E-03
3.91E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
4.88E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_ndofs_deg_1.txt <==
n_dofs
25
41
69
137
229
447
773
1491
2721
5179
9639
18351
34467
64609
122801
232617
442435
838594
1591902
3021190
5738144
10896366
20701030


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_ndofs_deg_2.txt <==
n_dofs
81
153
257
497
897
1765
3161
6137
11333
21681
40197
75565
142165
259661
493949
927033
1763971
3343997
6357496
12058087


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_ndofs_deg_3.txt <==
n_dofs
169
305
533
1081
1901
3829
6769
13315
24373
46640
86788
163901
308577
578217
1097716
2084078
3955976
7513472
14267399
27100642


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_ndofs_deg_4.txt <==
n_dofs
289
537
937
1845
3365
6489
11870
22821
42258
80287
149160
279640
531598
1007262
1910768
3627800
6885202
13077873
24839020


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p0_u_exp_m_x_m_0p5_square_p_y_same_amr/0_sm/data_ndofs_deg_5.txt <==
n_dofs
441
793
1413
2741
4870
9406
17094
32649
60788
114766
216956
411534
780155
1480398
2809564
5335160
10131283
19238278


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p1_u_exp_m_x_m_0p5_square_p_y_same_custom_n_dofs/0_sm/data_error_deg_1.txt <==
u	\nabla u	H u
1.33E-08	1.48E-04	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
2.90E-09	7.39E-05	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p1_u_exp_m_x_m_0p5_square_p_y_same_custom_n_dofs/0_sm/data_error_deg_2.txt <==
u	\nabla u	H u
1.28E-10	1.26E-07	1.00E-03
7.57E-11	0.00E+00	0.00E+00
4.59E-11	0.00E+00	0.00E+00
4.75E-11	0.00E+00	0.00E+00
5.99E-11	3.16E-08	5.01E-04
4.43E-11	0.00E+00	0.00E+00
4.31E-11	0.00E+00	0.00E+00
1.38E-10	0.00E+00	0.00E+00
3.40E-10	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p1_u_exp_m_x_m_0p5_square_p_y_same_custom_n_dofs/0_sm/data_error_deg_3.txt <==
u	\nabla u	H u
1.11E-11	2.63E-10	4.36E-07
5.67E-12	1.65E-10	0
4.38E-12	1.01E-10	0.00E+00
1.54E-12	3.06E-10	0.00E+00
1.09E-12	1.75E-10	1.22E-07
2.06E-12	1.48E-10	0.00E+00
5.51E-12	6.14E-10	0.00E+00
1.52E-11	9.92E-10	0.00E+00
5.47E-12	1.05E-09	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p1_u_exp_m_x_m_0p5_square_p_y_same_custom_n_dofs/0_sm/data_error_deg_4.txt <==
u	\nabla u	H u
1.20E-11	3.81E-10	5.78E-08
5.25E-12	1.93E-10	3.45E-08
2.74E-12	1.00E-10	2.04E-08
2.29E-12	5.98E-11	1.23E-08
4.83E-12	6.70E-11	7.57E-09
5.89E-12	8.07E-11	5.17E-09
7.45E-12	1.14E-10	4.75E-09
9.57E-12	1.49E-10	5.89E-09
1.98E-11	2.35E-10	8.49E-09


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p1_u_exp_m_x_m_0p5_square_p_y_same_custom_n_dofs/0_sm/data_error_deg_5.txt <==
u	\nabla u	H u
3.08E-12	3.08E-11	1.61E-09
1.13E-12	4.13E-10	8.64E-10
6.80E-13	8.01E-12	5.97E-10
7.46E-13	8.13E-12	6.56E-10
1.40E-12	1.94E-11	8.74E-10
1.38E-12	2.13E-11	1.25E-09
1.82E-12	2.92E-11	1.74E-09
2.45E-12	4.40E-11	2.43E-09
6.06E-12	8.87E-11	3.45E-09


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p1_u_exp_m_x_m_0p5_square_p_y_same_custom_n_dofs/0_sm/data_xaxis_deg_1.txt <==
u	\nabla u	H u
4198401.0	4198401.0	0
5936711.2	5936711.2	0.0
8394753.0	8394753.0	0.0
11870524.9	11870524.9	0.0
16785409.0	16785409.0	0
23736704.5	23736704.5	0.0
33566721.0	33566721.0	0.0
47467615.3	47467615.3	0.0
67125249.0	67125249.0	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p1_u_exp_m_x_m_0p5_square_p_y_same_custom_n_dofs/0_sm/data_xaxis_deg_2.txt <==
u	\nabla u	H u
1050625.0	4198401.0	4198401.0
1485445.7	5936711.2	0.0
2100225.0	8394753.0	0.0
2969442.2	11870524.9	0.0
4198401.0	16785409.0	16785409.0
5936711.2	0.0	0.0
8394753.0	0.0	0.0
11870524.9	0.0	0.0
16785409.0	0.0	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p1_u_exp_m_x_m_0p5_square_p_y_same_custom_n_dofs/0_sm/data_xaxis_deg_3.txt <==
u	\nabla u	H u
148225.0	2362369.0	9443329.0
209485.6	3340350.8	13353797.4
296065.0	4723201.0	18883585.0
418427.2	6678528.4	26703249.3
591361.0	9443329.0	37761025.0
836038.8	13353797.4	53399981.1
1181953.0	18883585.0	75515905.0
1670990.5	26703249.3	106791272.1
2362369.0	37761025.0	151019521.0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p1_u_exp_m_x_m_0p5_square_p_y_same_custom_n_dofs/0_sm/data_xaxis_deg_4.txt <==
u	\nabla u	H u
16641.0	66049.0	263169.0
23488.3	93316.5	371995.8
33153.0	131841.0	525825.0
46794.5	186269.9	743266.4
66049.0	263169.0	1050625.0
93316.5	371995.8	1485445.7
131841.0	525825.0	2100225.0
186269.9	743266.4	2969442.2
263169.0	1050625.0	4198401.0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p1_u_exp_m_x_m_0p5_square_p_y_same_custom_n_dofs/0_sm/data_xaxis_deg_5.txt <==
u	\nabla u	H u
6561.0	25921.0	103041.0
9250.0	36600.9	145608.4
13041.0	51681.0	205761.0
18385.7	72974.4	290763.3
25921.0	103041.0	410881.0
36600.9	145608.4	580846.8
51681.0	205761.0	821121.0
72974.4	290763.3	1160787.5
103041.0	410881.0	1640961.0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p2_u_exp_m_x_m_0p5_square_p_y_same_over_0p01/0_sm/data_error_deg_1.txt <==
l2_error	h1_semi_error_u	h2_semi_error
1.58E+00	6.74E+00	4.41E+01
4.96E-01	2.14E+00	2.67E+01
2.48E-02	5.25E-01	3.50E+01
8.49E-03	5.41E-01	3.16E+01
2.20E-03	2.75E-01	3.09E+01
5.54E-04	1.38E-01	3.08E+01
1.39E-04	6.92E-02	3.07E+01
3.47E-05	3.46E-02	3.07E+01
8.68E-06	1.73E-02	3.07E+01
2.17E-06	8.65E-03	3.07E+01
5.43E-07	4.33E-03	3.07E+01
1.36E-07	2.16E-03	3.07E+01


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p2_u_exp_m_x_m_0p5_square_p_y_same_over_0p01/0_sm/data_error_deg_2.txt <==
l2_error	h1_semi_error_u	h2_semi_error
6.88E-01	2.66E+000	2.72E+001
1.63E-02	5.87E-001	4.01E+001
7.37E-03	4.96E-001	2.76E+001
7.61E-04	9.71E-002	1.20E+001
9.93E-05	2.48E-002	6.14E+000
1.26E-05	6.23E-003	3.09E+000
1.57E-06	1.56E-003	1.55E+000
1.97E-07	3.90E-04	7.74E-001
2.46E-08	9.76E-05	3.87E-001
3.08E-09	2.44E-05	1.94E-001
3.85E-10	6.10E-06	9.68E-002


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p2_u_exp_m_x_m_0p5_square_p_y_same_over_0p01/0_sm/data_error_deg_3.txt <==
l2_error	h1_semi_error_u	h2_semi_error
2.54E-001	1.29E+000	4.06E+001
1.49E-002	6.56E-001	2.76E+001
4.90E-004	3.41E-002	4.97E+000
6.98E-005	1.33E-002	2.75E+000
4.56E-006	1.73E-003	7.16E-001
2.87E-007	2.18E-004	1.81E-001
1.80E-008	2.73E-005	4.52E-002
1.13E-009	3.41E-006	1.13E-002
7.04E-011	4.26E-007	2.83E-003
1.18E-011	5.33E-008	7.07E-004


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p2_u_exp_m_x_m_0p5_square_p_y_same_over_0p01/0_sm/data_error_deg_4.txt <==
l2_error	h1_semi_error_u	h2_semi_error
1.22E-001	8.36E-001	3.93E+001
2.68E-003	1.40E-001	8.97E+000
2.16E-004	2.84E-002	4.14E+000
6.36E-006	1.63E-003	4.89E-001
2.01E-007	1.02E-004	6.18E-002
6.32E-009	6.43E-006	7.80E-003
1.98E-010	4.02E-007	9.77E-004
6.20E-012	2.52E-008	1.22E-004
1.36E-012	1.57E-009	1.53E-005
3.25E-012	9.93E-011	1.91E-006


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/1p2_u_exp_m_x_m_0p5_square_p_y_same_over_0p01/0_sm/data_error_deg_5.txt <==
l2_error	h1_semi_error_u	h2_semi_error
1.23E-002	5.74E-001	1.98E+001
1.09E-003	7.51E-002	8.91E+000
2.50E-005	4.04E-003	7.93E-001
4.86E-007	1.55E-004	6.33E-002
8.34E-009	5.32E-006	4.36E-003
1.31E-010	1.67E-007	2.75E-004
2.14E-012	5.24E-009	1.72E-005
1.20E-012	1.64E-010	1.08E-006
2.45E-012	1.17E-011	6.74E-008


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001/0_sm/data_error_deg_1.txt <==
l2_error	h1_semi_error_u	h2_semi_error
4.97E-07	1.87E-06	1.04E-05
6.02E-01	2.43E+00	2.35E+01
9.24E-01	5.29E+00	1.39E+02
3.80E-01	1.88E+00	1.02E+02
5.23E-03	6.96E-01	1.06E+02
1.71E-03	4.32E-01	9.90E+01
4.36E-04	2.18E-01	9.76E+01
1.10E-04	1.09E-01	9.72E+01
2.74E-05	5.47E-02	9.71E+01
6.86E-06	2.74E-02	9.71E+01
1.72E-06	1.37E-02	9.71E+01
4.29E-07	6.84E-03	9.71E+01


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001/0_sm/data_error_deg_2.txt <==
l2_error	h1_semi_error_u	h2_semi_error
4.13E-01	1.59E+000	1.51E+001
1.40E+00	7.08E+000	1.59E+002
6.84E-01	3.18E+000	1.02E+002
3.32E-02	7.45E-001	1.14E+002
1.07E-03	2.94E-001	6.67E+001
1.21E-04	6.13E-002	3.03E+001
1.56E-05	1.55E-002	1.54E+001
1.96E-06	3.90E-03	7.73E+000
2.46E-07	9.76E-04	3.87E+000
3.08E-08	2.44E-04	1.94E+000
3.84E-09	6.10E-05	9.68E-001


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001/0_sm/data_error_deg_3.txt <==
l2_error	h1_semi_error_u	h2_semi_error
2.30E+000	1.00E+001	1.55E+002
9.02E-001	4.02E+000	8.73E+001
8.04E-002	7.18E-001	1.34E+002
2.06E-003	3.80E-001	5.96E+001
6.26E-005	1.65E-002	1.07E+001
8.85E-006	6.75E-003	5.57E+000
5.65E-007	8.58E-004	1.42E+000
3.55E-008	1.08E-004	3.57E-001
2.22E-009	1.35E-005	8.94E-002
1.39E-010	1.68E-006	2.24E-002
9.54E-012	2.11E-007	5.59E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001/0_sm/data_error_deg_4.txt <==
l2_error	h1_semi_error_u	h2_semi_error
2.99E-001	3.26E+000	1.28E+002
4.50E-001	2.43E+000	1.19E+002
1.79E-002	6.96E-001	8.88E+001
2.66E-004	2.34E-002	2.14E+001
2.50E-005	1.32E-002	7.66E+000
6.17E-007	6.29E-004	7.59E-001
1.97E-008	4.00E-005	9.71E-002
6.18E-010	2.51E-006	1.22E-002
1.93E-011	1.57E-007	1.53E-003
3.40E-011	1.18E-010	3.21E-008


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001/0_sm/data_error_deg_5.txt <==
l2_error	h1_semi_error_u	h2_semi_error
1.00E+000	4.53E+000	8.58E+001
1.60E-001	9.27E-001	1.29E+002
6.91E-003	2.70E-001	2.60E+001
1.38E-004	4.85E-002	1.77E+001
9.91E-007	4.86E-004	4.74E-001
4.05E-008	5.17E-005	8.46E-002
6.47E-010	1.65E-006	5.41E-003
1.02E-011	5.17E-008	3.40E-004
2.47E-013	1.62E-009	2.13E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_error_deg_1.txt <==
u	nabla_u	Hu
6.02E-01	2.43E+00	2.35E+01
9.07E-01	5.27E+00	1.40E+02
3.77E-01	1.87E+00	1.02E+02
1.30E-02	6.97E-01	1.06E+02
1.78E-03	4.32E-01	9.89E+01
6.09E-04	2.37E-01	9.81E+01
2.91E-04	1.61E-01	9.94E+01
1.96E-04	1.16E-01	9.97E+01
1.17E-04	7.94E-02	9.88E+01
5.38E-05	7.12E-02	9.92E+01
2.48E-05	4.20E-02	9.87E+01
1.36E-05	3.15E-02	9.84E+01
5.88E-06	2.15E-02	9.80E+01
3.05E-06	1.60E-02	9.82E+01
1.58E-06	1.11E-02	9.80E+01
7.66E-07	7.85E-03	9.79E+01
4.02E-07	5.61E-03	9.79E+01
2.02E-07	4.03E-03	97.8685
1.07E-07	2.93E-03	97.8325
5.54E-08	2.09E-03	97.8184
2.81E-08	1.50E-03	97.7051
1.46E-08	1.08E-03	97.714


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_error_deg_2.txt <==
u	nabla_u	Hu
1.40E+00	7.08E+00	1.59E+02
6.84E-01	3.18E+00	1.02E+02
3.32E-02	7.45E-01	1.14E+02
1.21E-03	2.95E-01	6.68E+01
1.57E-04	6.60E-02	3.09E+01
2.16E-05	1.71E-02	1.58E+01
5.54E-06	6.24E-03	8.88E+00
1.93E-06	3.58E-03	7.18E+00
6.14E-07	1.42E-03	4.26E+00
2.47E-07	8.40E-04	3.40E+00
8.58E-08	3.83E-04	2.19E+00
3.28E-08	2.33E-04	1.83E+00
1.13E-08	9.80E-05	1.11E+00
4.44E-09	6.29E-05	9.72E-01
1.58E-09	2.62E-05	5.67E-01
6.09E-10	1.62E-05	4.89E-01
2.32E-10	7.26E-06	2.96E-01
8.84E-11	4.22E-06	0.247109
5.28E-11	2.09E-06	0.158111
5.53E-11	1.17E-06	0.126858


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_error_deg_3.txt <==
u	nabla_u	Hu
9.02E-01	4.02E+00	8.73E+01
8.04E-02	7.18E-01	1.34E+02
2.06E-03	3.80E-01	5.96E+01
1.07E-04	2.00E-02	1.11E+01
1.30E-05	7.63E-03	5.76E+00
1.03E-06	1.07E-03	1.52E+00
2.38E-07	3.43E-04	6.36E-01
5.67E-08	1.25E-04	3.69E-01
1.48E-08	4.01E-05	1.49E-01
3.35E-09	1.52E-05	9.18E-02
9.32E-10	5.32E-06	3.91E-02
2.22E-10	1.95E-06	2.31E-02
6.95E-11	7.85E-07	1.11E-02
1.65E-11	2.60E-07	5.91E-03
6.04E-12	1.19E-07	3.26E-03
2.69E-12	3.69E-08	1.55E-03
2.19E-12	2.30E-08	1.21E-03
5.07E-13	1.31E-08	7.42E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_error_deg_4.txt <==
u	nabla_u	Hu
4.50E-01	2.43E+00	1.19E+02
1.79E-02	6.96E-01	8.88E+01
2.66E-04	2.34E-02	2.14E+01
2.50E-05	1.32E-02	7.66E+00
6.21E-07	6.30E-04	7.60E-01
3.92E-08	5.09E-05	1.04E-01
9.82E-09	1.91E-05	4.70E-02
1.21E-09	3.10E-06	1.26E-02
2.78E-10	1.06E-06	5.24E-03
3.93E-11	2.03E-07	1.63E-03
9.07E-12	6.88E-08	6.75E-04
1.51E-12	1.36E-08	2.10E-04
8.11E-13	5.19E-09	1.00E-04
1.96E-12	1.59E-09	3.70E-05
2.13E-12	7.27E-10	2.50E-05
1.66E-12	6.03E-10	2.34E-05
6.19E-12	4.82E-10	1.88E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_error_deg_5.txt <==
u	nabla_u	Hu
1.60E-01	9.27E-01	1.29E+02
6.91E-03	2.70E-01	2.60E+01
1.38E-04	4.85E-02	1.77E+01
9.92E-07	4.86E-04	4.74E-01
4.24E-08	5.22E-05	8.48E-02
2.01E-09	2.85E-06	6.66E-03
3.62E-10	8.54E-07	2.81E-03
4.04E-11	1.08E-07	4.54E-04
5.46E-12	2.37E-08	1.52E-04
6.42E-13	3.12E-09	2.71E-05
3.17E-13	9.97E-10	1.29E-05
4.95E-13	3.44E-10	4.67E-06
4.60E-13	1.53E-10	2.32E-06
5.22E-13	5.87E-11	1.39E-06
2.86E-12	4.10E-11	1.01E-06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_grid_size_deg_1.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
3.13E-02
1.56E-02
7.81E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
4.88E-04
4.88E-04
4.88E-04
2.44E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05
3.05E-05
1.53E-05
1.53E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_grid_size_deg_2.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
3.13E-02
1.56E-02
7.81E-03
3.91E-03
1.95E-03
9.77E-04
9.77E-04
4.88E-04
4.88E-04
2.44E-04
2.44E-04
1.22E-04
1.22E-04
1.22E-04
6.10E-05
6.10E-05
3.05E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_grid_size_deg_3.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
3.13E-02
1.56E-02
7.81E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
4.88E-04
4.88E-04
2.44E-04
2.44E-04
1.22E-04
1.22E-04
1.22E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_grid_size_deg_4.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
3.13E-02
1.56E-02
7.81E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
4.88E-04
4.88E-04
4.88E-04
4.88E-04
2.44E-04
2.44E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_grid_size_deg_5.txt <==
minimum_grid_size
2.50E-01
1.25E-01
6.25E-02
3.13E-02
1.56E-02
7.81E-03
3.91E-03
1.95E-03
1.95E-03
9.77E-04
9.77E-04
9.77E-04
9.77E-04
4.88E-04
4.88E-04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_ndofs_deg_1.txt <==
n_dofs
25
41
71
141
265
501
965
1809
3383
6225
11813
22121
42081
79665
151995
287367
551237
1043759
1998841
3794878
7246875
13765535


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_ndofs_deg_2.txt <==
n_dofs
81
145
261
537
1069
2013
4061
7773
14509
27149
50713
95241
178569
337465
633857
1202253
2272381
4313261
8179361
15532037


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_ndofs_deg_3.txt <==
n_dofs
169
305
555
1171
2241
4517
8647
16779
30751
58619
108027
206907
385061
736089
1382397
2614312
4943301
9372108


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_ndofs_deg_4.txt <==
n_dofs
289
521
953
2233
4525
8585
16581
31935
60223
113295
211333
401237
756103
1413247
2670679
5066931
9619759


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001_amr/0_sm/data_ndofs_deg_5.txt <==
n_dofs
441
793
1455
3421
6955
13215
25225
49377
94411
177945
336005
625635
1179254
2232672
4235555


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p2_u/0_sm/data_error_deg_1.txt <==
l2_error	h1_semi_error_u	h2_semi_error
2.39E-01	1.15E+00	6.11E+00
3.58E-01	3.00E+00	1.38E+02
1.29E-01	3.31E+00	1.54E+02
5.47E-02	2.31E+00	1.72E+02
1.07E-02	1.32E+00	1.64E+02
2.85E-03	6.83E-01	1.57E+02
7.26E-04	3.45E-01	1.54E+02
1.83E-04	1.73E-01	1.54E+02
4.57E-05	8.66E-02	1.54E+02


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p2_u/0_sm/data_error_deg_2.txt <==
l2_error	h1_semi_error_u	h2_semi_error
3.15E-01	1.99E+000	4.81E+001
2.68E-01	3.04E+000	1.52E+002
7.94E-02	2.85E+000	1.76E+002
9.97E-03	1.18E+000	1.48E+002
1.40E-03	3.65E-001	9.02E+001
1.92E-04	9.69E-002	4.79E+001
2.47E-05	2.46E-002	2.43E+001
3.11E-06	6.16E-03	1.22E+001
3.89E-07	1.54E-03	6.12E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p2_u/0_sm/data_error_deg_3.txt <==
l2_error	h1_semi_error_u	h2_semi_error
4.47E-001	2.40E+000	6.95E+001
4.86E-001	4.97E+000	1.65E+002
3.37E-002	2.01E+000	1.73E+002
2.48E-003	4.96E-001	9.67E+001
2.06E-004	7.98E-002	3.25E+001
1.40E-005	1.07E-002	8.80E+000
8.94E-007	1.36E-003	2.25E+000
5.62E-008	1.70E-004	5.65E-001
3.52E-009	2.13E-005	1.41E-001


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p2_u/0_sm/data_error_deg_4.txt <==
l2_error	h1_semi_error_u	h2_semi_error
9.42E-001	5.81E+000	1.44E+002
9.26E-002	3.51E+000	1.69E+002
1.49E-002	1.22E+000	1.50E+002
6.74E-004	1.80E-001	5.07E+001
2.87E-005	1.48E-002	8.79E+000
9.75E-007	9.94E-004	1.20E+000
3.11E-008	6.33E-005	1.53E-001
9.78E-010	3.97E-006	1.93E-002
3.28E-011	2.49E-007	2.42E-003


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/2p2_u/0_sm/data_error_deg_5.txt <==
l2_error	h1_semi_error_u	h2_semi_error
1.88E+000	1.44E+001	3.15E+002
3.17E-001	4.52E+000	2.86E+002
4.83E-003	7.04E-001	1.23E+002
1.77E-004	5.81E-002	2.21E+001
3.78E-006	2.43E-003	1.95E+000
6.41E-008	8.18E-005	1.34E-001
1.02E-009	2.61E-006	8.56E-003
2.99E-011	8.18E-008	5.38E-004
6.61E-011	2.57E-009	3.37E-005


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
8.33E-02	4.08E-01	2.83E+00
2.08E-02	2.04E-01	2.83E+00
5.21E-03	1.02E-01	2.83E+00
1.30E-03	5.10E-02	2.83E+00
3.26E-04	2.55E-02	2.83E+00
8.14E-05	1.28E-02	2.83E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.64E-16	6.32E-16	3.32E-15
4.81E-16	1.75E-15	1.08E-14
1.70E-15	5.89E-15	4.39E-14
6.91E-15	2.35E-14	1.73E-13
2.70E-14	9.15E-14	7.17E-13
1.05E-13	3.57E-13	2.89E-12


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.34E-016	6.56E-016	9.43E-015
1.99E-016	1.64E-015	4.25E-014
4.65E-016	3.50E-015	1.39E-013
2.41E-015	1.07E-014	5.49E-013
8.84E-015	3.42E-014	2.24E-012
4.50E-014	1.55E-013	9.25E-012


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
6.25E-016	2.57E-015	2.83E-014
1.93E-015	7.30E-015	1.37E-013
8.67E-015	2.93E-014	5.57E-013
3.58E-014	1.20E-013	2.08E-012
1.64E-013	5.50E-013	8.71E-012
7.02E-013	2.33E-012	3.47E-011


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
6.66E-016	2.91E-015	5.38E-014
2.90E-015	1.05E-014	1.75E-013
1.15E-014	3.97E-014	7.27E-013
5.23E-014	1.75E-013	2.87E-012
2.10E-013	7.02E-013	1.22E-011
9.30E-013	3.12E-012	4.91E-011


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/1_mm_RT/data_error_deg_1.txt <==
l2_error_u	l2_error_v	hdiv_error_v
3.82E-02	3.16E-16	1.51E-15
9.54E-03	5.96E-16	3.24E-15
2.39E-03	7.99E-16	7.14E-15
5.97E-04	1.80E-15	1.34E-14
1.49E-04	3.19E-15	2.68E-14
3.73E-05	6.38E-15	5.40E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/1_mm_RT/data_error_deg_2.txt <==
l2_error_u	l2_error_v	hdiv_error_v
2.17E-16	1.14E-15	4.18E-15
3.19E-16	1.91E-15	7.30E-15
4.99E-16	3.40E-15	1.40E-14
8.75E-16	6.35E-15	2.71E-14
1.76E-15	1.25E-14	5.38E-14
3.34E-15	2.44E-14	1.06E-13


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/1_mm_RT/data_error_deg_3.txt <==
l2_error_u	l2_error_v	hdiv_error_v
2.79E-016	1.59E-015	7.45E-015
3.03E-016	2.40E-015	1.39E-014
4.00E-016	4.16E-015	2.63E-014
6.17E-016	7.52E-015	5.24E-014
1.23E-015	1.54E-014	1.05E-013
2.52E-015	2.95E-014	2.12E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/1_mm_RT/data_error_deg_4.txt <==
l2_error_u	l2_error_v	hdiv_error_v
1.67E-016	1.57E-015	1.23E-014
1.56E-016	3.03E-015	2.13E-014
1.90E-016	5.93E-015	3.88E-014
2.93E-016	1.20E-014	7.34E-014
5.48E-016	2.49E-014	1.41E-013
1.06E-015	4.98E-014	2.83E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/1_mm_RT/data_error_deg_5.txt <==
l2_error_u	l2_error_v	hdiv_error_v
2.37E-016	2.76E-015	1.99E-014
2.50E-016	4.81E-015	3.23E-014
2.20E-016	7.90E-015	6.69E-014
2.18E-016	1.56E-014	1.35E-013
3.01E-016	2.91E-014	2.61E-013
4.84E-016	5.74E-014	5.25E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/1_mm_RT/data_error_deg_6.txt <==
l2_error_u	l2_error_v	hdiv_error_v
2.62E-16	4.92E-15	2.57E-14
4.04E-16	8.54E-15	4.76E-14
7.24E-16	1.54E-14	9.42E-14
1.43E-15	2.89E-14	1.90E-13
2.75E-15	5.52E-14	3.72E-13
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/1_mm_RT/data_error_deg_7.txt <==
l2_error_u	l2_error_v	hdiv_error_v
4.28E-016	6.05E-015	3.68E-014
7.34E-016	1.08E-014	6.99E-014
1.35E-015	1.83E-014	1.37E-013
2.67E-015	3.24E-014	2.73E-013
5.32E-15	6.24E-14	5.46E-13
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/2_mm_BDM/data_error_deg_1.txt <==
l2_error_u	l2_error_v	hdiv_error_v
1.19E-01	5.09E-16	4.02E-16
6.38E-02	7.69E-16	7.97E-16
3.24E-02	1.11E-15	2.00E-15
1.63E-02	1.59E-15	3.93E-15
8.14E-03	2.37E-15	8.14E-15
4.07E-03	4.29E-15	1.63E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/2_mm_BDM/data_error_deg_2.txt <==
l2_error_u	l2_error_v	hdiv_error_v
3.36E-002	1.07E-015	2.24E-015
8.39E-003	1.51E-015	3.47E-015
2.10E-003	2.59E-015	5.99E-015
5.24E-004	4.01E-015	1.22E-014
1.31E-004	6.81E-015	2.39E-014
3.28E-005	1.16E-014	4.83E-014


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/2_mm_BDM/data_error_deg_3.txt <==
l2_error_u	l2_error_v	hdiv_error_v
8.05E-016	6.59E-015	9.87E-015
8.69E-016	1.00E-014	2.06E-014
1.32E-015	1.74E-014	4.08E-014
2.39E-015	3.27E-014	8.83E-014
4.29E-015	6.42E-014	1.64E-013
9.07E-015	4.21E-013	2.69E-011


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/2_mm_BDM/data_error_deg_4.txt <==
l2_error_u	l2_error_v	hdiv_error_v
4.39E-015	3.21E-014	6.62E-014
7.45E-015	3.71E-014	1.47E-013
6.89E-015	5.62E-014	3.01E-013
6.97E-015	9.63E-014	5.62E-013
9.98E-015	1.72E-013	1.15E-012
2.20E-014	3.19E-013	2.35E-012


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/2_mm_BDM/data_error_deg_5.txt <==
l2_error_u	l2_error_v	hdiv_error_v
5.67E-014	2.54E-013	3.98E-013
6.30E-014	3.31E-013	8.60E-013
6.57E-014	4.16E-013	1.60E-012
9.02E-014	6.68E-013	3.31E-012
1.11E-013	1.12E-012	6.59E-012
8.91E-014	2.13E-012	1.37E-011


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/2_mm_BDM/data_error_deg_6.txt <==
l2_error_u	l2_error_v	hdiv_error_v
5.03E-012	1.12E-011	2.62E-012
3.71E-012	1.19E-011	6.14E-012
4.15E-012	1.18E-011	1.16E-011
3.11E-012	1.12E-011	2.41E-011
4.32E-012	1.18E-011	4.87E-011
2.99E-12	1.42E-11	9.91E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p1_u_x_m_0p5_square_p_y_same/2_mm_BDM/data_error_deg_7.txt <==
l2_error_u	l2_error_v	hdiv_error_v
2.38E-011	1.77E-010	1.91E-011
4.75E-011	2.16E-010	4.78E-011
5.26E-011	2.77E-010	9.64E-011
7.12E-011	3.20E-010	1.71E-010
8.44E-011	3.43E-010	3.66E-010
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/1_sm/data_error_2ndd.txt <==
P1	P2	P3	P4	P5
0	3.77E-001	8.45E-002	1.17E-002	1.13E-003
0	1.94E-001	2.16E-002	1.45E-003	7.72E-005
0	9.78E-002	5.44E-003	1.81E-004	4.89E-006
0	4.90E-002	1.36E-003	2.26E-005	3.06E-007
0	2.45E-002	3.40E-004	2.83E-006	1.92E-008
0	1.22E-002	8.51E-005	3.54E-007	1.26E-009
0	6.12E-003	2.13E-005	4.42E-008	1.13E-009
0	3.06E-003	5.32E-006	6.01E-009	4.67E-009
0	1.53E-003	1.33E-006	9.10E-009	1.85E-008
0	0	3.34E-007	3.49E-008	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/1_sm/data_error_grad.txt <==
P1	P2	P3	P4	P5
2.31E-01	2.43E-002	3.27E-003	3.10E-004	2.20E-005
1.16E-01	6.26E-003	4.18E-004	1.91E-005	7.52E-007
5.78E-02	1.58E-003	5.24E-005	1.19E-006	2.38E-008
2.89E-02	3.95E-004	6.56E-006	7.46E-008	7.45E-010
1.45E-02	9.88E-005	8.20E-007	4.66E-009	2.35E-011
7.23E-03	2.47E-005	1.03E-007	2.91E-010	1.42E-011
3.61E-03	6.18E-006	1.28E-008	5.22E-011	7.04E-011
1.81E-03	1.54E-006	1.60E-009	2.09E-010	3.24E-010
9.03E-04	3.86E-007	3.79E-010	7.99E-010	1.29E-009
0	0	1.34E-009	3.07E-009	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/1_sm/data_error_solu.txt <==
P1	P2	P3	P4	P5
3.65E-02	1.88E-003	1.72E-004	1.25E-005	7.19E-007
9.13E-03	2.41E-004	1.10E-005	3.84E-007	1.23E-008
2.28E-03	3.04E-005	6.91E-007	1.20E-008	1.94E-010
5.71E-04	3.81E-006	4.32E-008	3.76E-010	3.06E-012
1.43E-04	4.77E-007	2.70E-009	1.18E-011	1.00E-012
3.57E-05	5.96E-008	1.69E-010	3.11E-012	4.49E-012
8.93E-06	7.45E-009	1.30E-011	1.55E-011	2.22E-011
2.23E-06	9.31E-010	2.76E-011	6.62E-011	1.03E-010
5.58E-07	1.17E-010	1.02E-010	2.53E-010	4.08E-010
0	0	4.22E-010	9.72E-010	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/1_sm/data_ncond.txt <==
P1	P2	P3	P4	P5
4.22	15.64	37.86	76.16	135.23
7.71	55.78	139.63	285.74	508.23
28.64	211.22	538.84	1110.4	1983.6
109.62	821.61	2115.2	4382.1	7826.7
427.1	3246.9	8383.8	17493	31306.8
1681.3	13034	33535.2	69972	125227.2
6725.2	52136	134140.8	279888	500908.8
26900.8	208544	536563.2	1119552	2003635.2
107603.2	834176	2146252.8	4478208	8014540.8
430412.8	3336704	8585011.2	17912832	32058163.2


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/2_mm_PPdisc/data_error_2ndd.txt <==
P5/P4	P6/P5	P7/P6	P8/P7	P9/P8
1.60E-004	8.22E-006	1.01E-006	3.24E-008	4.56E-009
4.73E-006	1.60E-007	7.15E-009	1.91E-010	1.16E-011
1.47E-007	2.55E-009	5.66E-011	2.14E-011	3.37E-011
4.60E-009	1.04E-010	7.94E-011	1.16E-010	1.73E-010
2.58E-010	5.27E-010	3.82E-010	1.15E-009	9.18E-010
1.62E-009	2.47E-09	2.93E-09	6.02E-09	8.55E-009
1.00E-08	0	0	0	0
0	0	0	0	0
0	0	0	0	0
0	0	0	0	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/2_mm_PPdisc/data_error_grad.txt <==
P5/P4	P6/P5	P7/P6	P8/P7	P9/P8
3.03E-006	1.37E-007	1.58E-008	4.70E-010	6.08E-011
4.47E-008	1.33E-009	5.54E-011	1.39E-012	5.90E-014
6.95E-010	1.06E-011	2.18E-013	4.92E-014	7.01E-014
1.08E-011	1.77E-013	1.19E-013	1.32E-013	1.80E-013
3.59E-013	4.82E-013	3.28E-013	6.51E-013	5.28E-013
1.29E-012	1.35E-12	1.36E-12	1.91E-12	2.22E-012
3.96E-12	0	0	0	0
0	0	0	0	0
0	0	0	0	0
0	0	0	0	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/2_mm_PPdisc/data_error_solu.txt <==
P5/P4	P6/P5	P7/P6	P8/P7	P9/P8
1.20E-005	7.07E-007	5.91E-008	2.23E-009	2.18E-010
3.70E-007	1.21E-008	4.35E-010	1.08E-011	3.83E-013
1.16E-008	1.92E-010	3.38E-012	4.36E-014	1.84E-015
3.62E-010	3.00E-012	2.65E-014	1.15E-015	2.05E-015
1.13E-011	4.72E-014	3.56E-015	1.47E-015	3.53E-015
3.53E-013	2.75E-15	6.63E-15	2.53E-15	6.69E-015
1.30E-14	0	0	0	0
0	0	0	0	0
0	0	0	0	0
0	0	0	0	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/2_mm_PPdisc/data_error_solu_plus_grad.txt <==
P5/P4disc	P6/P5disc	P7/P6disc	P8/P7disc	P9/P8disc
1.24E-005	7.21E-007	6.12E-008	2.28E-009	2.26E-010
3.73E-007	1.22E-008	4.39E-010	1.09E-011	3.88E-013
1.16E-008	1.92E-010	3.39E-012	6.58E-014	7.01E-014
3.62E-010	3.01E-012	1.22E-013	1.32E-013	1.80E-013
1.13E-011	4.85E-013	3.28E-013	6.51E-013	5.28E-013
1.34E-012	1.35E-012	1.36E-012	1.91E-012	2.22E-012
3.96E-012	0.00E+000	0.00E+000	0.00E+000	0.00E+000
0.00E+000	0.00E+000	0.00E+000	0.00E+000	0.00E+000
0.00E+000	0.00E+000	0.00E+000	0.00E+000	0.00E+000
0.00E+000	0.00E+000	0.00E+000	0.00E+000	0.00E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/2_mm_PPdisc/data_ncond.txt <==
P5P4	P6P5	P7P6	P8P7	P9P8
6.47E+02	9.91E+02	1.49E+03	2.10E+03	2.87E+03
1.67E+03	2.54E+03	3.79E+03	5.27E+03	7.13E+03
3.63E+03	5.44E+03	8.03E+03	1.11E+04	1.49E+04
7.26E+03	1.09E+04	1.61E+04	2.22E+04	2.98E+04
1.45E+04	2.18E+04	3.21E+04	4.43E+04	5.96E+04
2.90E+04	4.36E+04	6.43E+04	8.87E+04	1.19E+05
5.81E+04	8.71E+04	1.29E+05	1.77E+05	2.38E+05
1.16E+05	1.74E+05	2.57E+05	3.55E+05	4.76E+05
2.32E+05	3.48E+05	5.14E+05	7.09E+05	9.53E+05
4.65E+05	6.97E+05	1.03E+06	1.42E+06	1.91E+06


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/3_mm_RT/data_error_2ndd.txt <==
RT5/P5disc	RT6/P6disc	RT7/P7disc	RT8/P8disc	RT9/P9disc
8.37E-006	1.03E-006	3.31E-008	4.75E-009	1.03E-010
1.63E-007	7.24E-009	1.95E-010	1.49E-011	2.52E-011
2.60E-009	5.84E-011	1.99E-011	4.20E-011	1.03E-010
7.33E-011	6.33E-011	7.65E-011	1.53E-010	4.15E-010
2.36E-010	2.60E-010	3.43E-010	5.80E-010	1.69E-009
9.75E-010	1.03E-09	1.36E-09	2.28E-009	6.76E-009
3.95E-009	0	0	0	0
0	0	0	0	0
0	0	0	0	0
0	0	0	0	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/3_mm_RT/data_error_grad.txt <==
RT5/P5disc	RT6/P6disc	RT7/P7disc	RT8/P8disc	RT9/P9disc
1.42E-007	1.66E-008	4.88E-010	6.13E-011	1.10E-012
1.38E-009	5.84E-011	1.44E-012	8.90E-014	9.26E-014
1.10E-011	2.35E-013	6.19E-014	1.27E-013	1.85E-013
1.53E-013	1.21E-013	1.20E-013	2.40E-013	3.65E-013
2.45E-013	2.46E-013	2.55E-013	4.64E-013	7.36E-013
5.05E-013	4.90E-13	5.07E-13	9.12E-013	1.48E-012
1.03E-012	0	0	0	0
0	0	0	0	0
0	0	0	0	0
0	0	0	0	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/3_mm_RT/data_error_solu.txt <==
RT5/P5disc	RT6/P6disc	RT7/P7disc	RT8/P8disc	RT9/P9disc
7.20E-007	5.98E-008	2.28E-009	2.27E-010	6.06E-012
1.23E-008	4.41E-010	1.11E-011	3.98E-013	9.93E-015
1.95E-010	3.43E-012	4.44E-014	7.04E-015	4.59E-015
3.06E-012	2.72E-014	4.86E-015	1.32E-014	7.92E-015
4.79E-014	9.96E-015	9.70E-015	2.61E-014	1.50E-014
1.41E-015	1.98E-14	1.95E-14	5.18E-014	2.91E-014
2.11E-015	0	0	0	0
0	0	0	0	0
0	0	0	0	0
0	0	0	0	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/3_mm_RT/data_error_solu_plus_grad.txt <==
RT5/P5disc	RT6/P6disc	RT7/P7disc	RT8/P8disc	RT9/P9disc
7.34E-007	6.21E-008	2.33E-009	2.35E-010	6.16E-012
1.24E-008	4.44E-010	1.12E-011	4.08E-013	9.31E-014
1.96E-010	3.43E-012	7.61E-014	1.27E-013	1.85E-013
3.06E-012	1.24E-013	1.20E-013	2.40E-013	3.65E-013
2.50E-013	2.46E-013	2.55E-013	4.65E-013	7.36E-013
5.05E-013	4.91E-013	5.07E-013	9.14E-013	1.48E-012
1.03E-012	0.00E+000	0.00E+000	0.00E+000	0.00E+000
0.00E+000	0.00E+000	0.00E+000	0.00E+000	0.00E+000
0.00E+000	0.00E+000	0.00E+000	0.00E+000	0.00E+000
0.00E+000	0.00E+000	0.00E+000	0.00E+000	0.00E+000


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/3_mm_RT/data_ncond.txt <==
RT5	RT6	RT7	RT8	RT9
165.64	231.54	313.35	411.72	528.04
270.52	389.55	540.08	723.85	943.91
1038.1	1508.5	2095.51	2823.02	3700.13
4152.4	6034	8382.04	11292.06	14800.51
16609.6	24136	33528.17	45168.24	59202.04
66438.4	96544	134112.67	180672.96	236808.14
265753.6	386176	536450.66	722691.84	947232.56
1063014.4	1544704	2145802.65	2890767.36	3788930.25
4252057.6	6178816	8583210.6	11563069.44	15155721.01
17008230.4	24715264	34332842.39	46252277.76	60622884.04


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/3_mm_RT/data_ndofs.txt <==
RT5	RT6	RT7	RT8	RT9
456	616	800	1008	1240
1776	2408	3136	3960	4880
7008	9520	12416	15696	19360
27840	37856	49408	62496	77120
110976	150976	197120	249408	307840
443136	603008	787456	996480	1230080
1771008	2410240	0	0	0
0	0	0	0	0
0	0	0	0	0
0	0	0	0	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/3_mm_RT/data_ndofs_pressure.txt <==
RT5	RT6	RT7	RT8	RT9
144	196	256	324	400
576	784	1024	1296	1600
2304	3136	4096	5184	6400
9216	12544	16384	20736	25600
36864	50176	65536	82944	102400
147456	200704	262144	331776	409600
589824	802816	0	0	0
0	0	0	0	0
0	0	0	0	0
0	0	0	0	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/3_mm_RT/data_ndofs_velocity.txt <==
RT5	RT6	RT7	RT8	RT9
312	420	544	684	840
1200	1624	2112	2664	3280
4704	6384	8320	10512	12960
18624	25312	33024	41760	51520
74112	100800	131584	166464	205440
295680	402304	525312	664704	820480
1181184	1607424	0	0	0
0	0	0	0	0
0	0	0	0	0
0	0	0	0	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/4_mm_BDM/data_error_deg_1.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
7.50E-02	5.82E-02	4.11E-01
3.93E-02	1.52E-02	2.14E-01
1.99E-02	3.84E-03	1.08E-01
9.95E-03	9.62E-04	5.41E-02
4.98E-03	2.41E-04	2.71E-02
2.49E-03	6.01E-05	1.35E-02
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/4_mm_BDM/data_error_deg_2.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
1.88E-002	5.70E-003	9.68E-002
4.72E-003	7.32E-004	2.49E-002
1.18E-003	9.19E-005	6.28E-003
2.95E-004	1.15E-005	1.57E-003
7.38E-005	1.44E-006	3.93E-004
1.84E-005	1.80E-007	9.83E-005
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/4_mm_BDM/data_error_deg_3.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
1.44E-003	4.73E-004	1.36E-002
1.86E-004	2.92E-005	1.70E-003
2.35E-005	1.83E-006	2.13E-004
2.94E-006	1.14E-007	2.67E-005
3.67E-007	7.14E-009	3.33E-006
4.59E-008	4.46E-010	4.17E-007
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/4_mm_BDM/data_error_deg_4.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
1.54E-004	3.12E-005	1.31E-003
9.89E-006	1.07E-006	8.97E-005
6.21E-007	3.38E-008	5.69E-006
3.88E-008	1.06E-009	3.57E-007
2.43E-009	3.31E-011	2.23E-008
1.52E-010	1.58E-012	1.68E-009
9.48E-12	2.71E-12	3.45E-09
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/4_mm_BDM/data_error_deg_5.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
1.20E-005	3.03E-006	1.60E-004
3.70E-007	4.47E-008	4.73E-006
1.16E-008	6.95E-010	1.47E-007
3.62E-010	1.11E-011	4.63E-009
1.13E-011	4.60E-012	2.14E-009
4.19E-013	9.10E-012	8.26E-009
2.80E-13	1.89E-11	5.20E-08
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/4_mm_BDM/data_error_deg_6.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
7.07E-007	1.37E-007	8.22E-006
1.21E-008	1.33E-009	1.60E-007
1.92E-010	1.35E-011	3.03E-009
3.54E-012	1.55E-011	6.17E-009
1.09E-012	2.85E-011	2.40E-008
8.16E-13	5.68E-11	9.49E-08
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p2_u_exp_m_x_m_0p5_square/4_mm_BDM/data_error_deg_7.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
5.91E-008	1.57E-008	1.01E-006
4.49E-010	2.38E-010	8.74E-009
9.28E-011	2.44E-010	1.07E-008
1.10E-010	2.66E-010	2.71E-008
1.30E-010	3.19E-010	8.52E-008
1.18E-10	3.10E-10	2.89E-07
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p3_u_x_m_0p5_square_plus_1/1_sm/data_error_2ndd.txt <==
P1	P2	P3	P4	P5
0	1.29E-014	5.89E-014	2.12E-013	2.64E-013
0	5.03E-014	2.47E-013	7.91E-013	1.10E-012
0	2.11E-013	9.24E-013	3.15E-012	4.64E-012
0	8.44E-013	4.05E-012	1.24E-011	1.91E-011
0	3.44E-012	1.64E-011	4.77E-011	7.86E-011
0	1.38E-011	6.51E-011	1.88E-010	3.23E-010
0	5.92E-011	2.57E-010	7.37E-010	1.34E-009
0	2.36E-010	1.02E-009	2.83E-009	5.54E-009
0	9.61E-010	3.99E-009	1.08E-008	0.00E+000
0	0	1.63E-008	0.00E+000	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p3_u_x_m_0p5_square_plus_1/1_sm/data_error_grad.txt <==
P1	P2	P3	P4	P5
2.89E-01	1.57E-015	9.21E-015	1.33E-014	1.76E-014
1.44E-01	3.59E-015	2.63E-014	4.01E-014	4.07E-014
7.22E-02	7.38E-015	8.96E-014	1.23E-013	2.10E-013
3.61E-02	4.58E-014	4.81E-013	4.67E-013	8.67E-013
1.80E-02	1.85E-013	1.88E-012	2.22E-012	3.61E-012
9.02E-03	7.79E-013	7.54E-012	1.10E-011	1.60E-011
4.51E-03	3.42E-012	2.67E-011	5.37E-011	7.82E-011
2.26E-03	8.61E-012	9.65E-011	2.29E-010	3.54E-010
1.13E-03	3.35E-011	3.58E-010	8.87E-010	0.00E+000
0	0	1.48E-009	0.00E+000	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p3_u_x_m_0p5_square_plus_1/1_sm/data_error_solu.txt <==
P1	P2	P3	P4	P5
4.56E-02	2.77E-016	2.71E-015	3.33E-015	4.45E-015
1.14E-02	5.09E-016	7.76E-015	1.15E-014	1.07E-014
2.85E-03	7.56E-016	2.71E-014	3.64E-014	6.50E-014
7.13E-04	1.32E-014	1.51E-013	1.45E-013	2.73E-013
1.78E-04	5.66E-014	5.93E-013	6.92E-013	1.13E-012
4.46E-05	2.43E-013	2.38E-012	3.45E-012	5.03E-012
1.11E-05	1.06E-012	8.41E-012	1.69E-011	2.46E-011
2.79E-06	2.61E-012	3.03E-011	7.24E-011	1.12E-010
6.96E-07	1.05E-011	1.12E-010	2.79E-010	0.00E+000
0	0	4.64E-010	0.00E+000	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p3_u_x_m_0p5_square_plus_1/1_sm/data_ncond.txt <==
P1	P2	P3	P4	P5
4.22	15.64	37.86	76.16	135.23
7.71	55.78	139.63	285.74	508.23
28.64	211.22	538.84	1110.4	1983.6
109.62	821.61	2115.2	4382.1	7826.7
427.1	3246.9	8383.8	17493	31306.8
1681.3	13034	33535.2	69972	125227.2
6725.2	52136	134140.8	279888	500908.8
26900.8	208544	536563.2	1119552	2003635.2
107603.2	834176	2146252.8	4478208	8014540.8
430412.8	3336704	8585011.2	17912832	32058163.2


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p3_u_x_m_0p5_square_plus_1/2_mm_PPdisc/data_error_2ndd.txt <==
P1/P0	P2/P1	P3/P2	P4/P3	P5/P4
2.03E-16	2.32E-014	3.52E-014	2.99E-013	2.17E-013
5.28E-15	1.02E-013	1.90E-013	1.32E-012	1.25E-012
7.06E-14	6.37E-013	1.04E-012	4.11E-012	5.67E-012
4.03E-13	2.35E-012	8.36E-012	2.33E-011	4.49E-011
2.11E-12	1.56E-011	4.20E-011	1.22E-010	2.41E-010
1.98E-11	1.17E-010	3.39E-010	8.88E-010	1.86E-009
1.37E-10	7.16E-010	2.75E-009	7.25E-009	1.17E-008


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p3_u_x_m_0p5_square_plus_1/2_mm_PPdisc/data_error_grad.txt <==
P1/P0	P2/P1	P3/P2	P4/P3	P5/P4
8.07E-17	1.68E-015	1.89E-015	8.79E-015	4.84E-015
4.44E-16	3.65E-015	4.51E-015	1.90E-014	1.29E-014
2.86E-15	1.11E-014	1.41E-014	3.14E-014	3.16E-014
8.82E-15	2.22E-014	5.09E-014	8.63E-014	1.32E-013
2.36E-14	7.57E-014	1.44E-013	2.50E-013	3.57E-013
1.10E-13	2.95E-013	6.12E-013	1.04E-012	1.47E-012
4.15E-13	9.57E-013	2.41E-012	3.91E-012	4.63E-012


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p3_u_x_m_0p5_square_plus_1/2_mm_PPdisc/data_error_solu.txt <==
P1/P0	P2/P1	P3/P2	P4/P3	P5/P4
8.41E-02	2.36E-002	4.85E-016	5.89E-016	9.60E-016
4.51E-02	5.90E-003	5.62E-016	6.11E-016	9.57E-016
2.29E-02	1.47E-003	5.28E-016	7.22E-016	1.18E-015
1.15E-02	3.68E-004	6.48E-016	8.90E-016	1.47E-015
5.76E-03	9.21E-005	1.08E-015	1.35E-015	2.17E-015
2.88E-03	2.30E-005	1.79E-015	3.01E-015	3.92E-015
1.44E-03	5.76E-006	3.92E-015	5.61E-015	7.69E-015


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p3_u_x_m_0p5_square_plus_1/2_mm_PPdisc/data_error_solu_plus_grad.txt <==
P1/P0	P2/P1	P3/P2	P4/P3	P5/P4
8.41E-02	2.36E-02	2.38E-15	9.38E-15	5.80E-15
4.51E-02	5.90E-03	5.07E-15	1.96E-14	1.39E-14
2.29E-02	1.47E-03	1.47E-14	3.21E-14	3.27E-14
1.15E-02	3.68E-04	5.15E-14	8.72E-14	1.34E-13
5.76E-03	9.21E-05	1.45E-13	2.52E-13	3.59E-13
2.88E-03	2.30E-05	6.14E-13	1.04E-12	1.47E-12
1.44E-03	5.76E-06	2.41E-12	3.92E-12	4.63E-12


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p3_u_x_m_0p5_square_plus_1/2_mm_PPdisc/data_ncond.txt <==
P1P0	P2P1	P3P2	P4P3	P5P4
21.63	63.96	186.92	343.16	646.69
63.29	162.89	460.41	868.18	1665.6
163.43	414.15	1061.8	1930.3	3629
372.25	870.96	2181.1	3936.7	7258
744.5	1741.92	4362.2	7873.4	14516
1489	3483.84	8724.4	15746.8	29032
2978	6967.68	17448.8	31493.6	58064
5956	13935.36	34897.6	62987.2	116128
11912	27870.72	69795.2	125974.4	232256
23824	55741.44	139590.4	251948.8	464512


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p4_u_x_m_0p5_square/1_sm/data_error_2ndd.txt <==
P1	P2	P3	P4	P5
0	1.82E-015	5.07E-015	2.15E-014	2.87E-014
0	4.48E-015	2.37E-014	8.77E-014	1.11E-013
0	2.05E-014	9.50E-014	3.42E-013	4.48E-013
0	8.26E-014	4.13E-013	1.29E-012	1.93E-012
0	3.39E-013	1.65E-012	4.92E-012	7.77E-012
0	1.37E-012	6.54E-012	1.93E-011	3.22E-011
0	6.24E-012	2.61E-011	7.52E-011	1.37E-010
0	2.36E-011	1.04E-010	2.87E-010	0.00E+000
0	9.62E-011	0.00E+000	0.00E+000	0.00E+000
0	0	0.00E+000	0.00E+000	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p4_u_x_m_0p5_square/1_sm/data_error_grad.txt <==
P1	P2	P3	P4	P5
2.89E-01	2.95E-016	5.30E-016	9.58E-016	9.76E-016
1.44E-01	2.84E-016	1.86E-015	2.01E-015	3.29E-015
7.22E-02	7.08E-016	6.24E-015	6.79E-015	1.14E-014
3.61E-02	2.55E-015	2.52E-014	2.92E-014	4.85E-014
1.80E-02	1.16E-014	9.93E-014	1.27E-013	1.84E-013
9.02E-03	4.44E-014	4.00E-013	5.88E-013	8.64E-013
4.51E-03	2.15E-013	1.41E-012	2.87E-012	4.20E-012
2.26E-03	5.83E-013	5.32E-012	1.11E-011	0.00E+000
1.13E-03	1.83E-012	0.00E+000	0.00E+000	0.00E+000
0	0	0.00E+000	0.00E+000	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p4_u_x_m_0p5_square/1_sm/data_error_solu.txt <==
P1	P2	P3	P4	P5
4.56E-02	6.83E-017	1.37E-016	2.03E-016	1.22E-016
1.14E-02	4.15E-017	4.81E-016	3.88E-016	8.04E-016
2.85E-03	9.31E-017	1.66E-015	1.66E-015	3.07E-015
7.13E-04	5.43E-016	6.87E-015	7.69E-015	1.34E-014
1.78E-04	3.03E-015	2.77E-014	3.48E-014	5.14E-014
4.46E-05	1.21E-014	1.11E-013	1.62E-013	2.38E-013
1.11E-05	5.48E-014	3.92E-013	7.94E-013	1.16E-012
2.79E-06	1.57E-013	1.48E-012	3.12E-012	0.00E+000
6.96E-07	4.99E-013	0.00E+000	0.00E+000	0.00E+000
0	0	0.00E+000	0.00E+000	0


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p4_u_x_m_0p5_square/1_sm/data_ncond.txt <==
P1	P2	P3	P4	P5
4.22	15.64	37.86	76.16	135.23
7.71	55.78	139.63	285.74	508.23
28.64	211.22	538.84	1110.4	1983.6
109.62	821.61	2115.2	4382.1	7826.7
427.1	3246.9	8383.8	17493	31306.8
1681.3	13034	33535.2	69972	125227.2
6725.2	52136	134140.8	279888	500908.8
26900.8	208544	536563.2	1119552	2003635.2
107603.2	834176	2146252.8	4478208	8014540.8
430412.8	3336704	8585011.2	17912832	32058163.2


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p4_u_x_m_0p5_square/2_mm_PPdisc/data_error_2ndd.txt <==
P1/P0	P2/P1	P3/P2	P4/P3	P5/P4
2.04E-16	2.52E-015	1.56E-014	3.66E-014	3.86E-014
6.46E-16	7.62E-015	3.12E-014	8.38E-014	1.82E-013
7.32E-15	4.95E-014	1.19E-013	3.83E-013	5.88E-013
2.52E-14	3.32E-013	1.10E-012	2.94E-012	6.51E-012
2.20E-13	1.77E-012	4.49E-012	1.65E-011	2.16E-011
1.77E-12	1.15E-011	2.38E-011	1.02E-010	1.72E-010
9.82E-12	5.53E-011	2.51E-010	7.38E-010	1.20E-009


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p4_u_x_m_0p5_square/2_mm_PPdisc/data_error_grad.txt <==
P1/P0	P2/P1	P3/P2	P4/P3	P5/P4
8.08E-17	2.39E-016	7.69E-016	1.18E-015	8.93E-016
1.39E-16	2.82E-016	8.22E-016	1.28E-015	1.87E-015
3.22E-16	9.09E-016	1.53E-015	2.73E-015	3.21E-015
5.62E-16	2.92E-015	6.57E-015	1.03E-014	1.83E-014
2.43E-15	8.38E-015	1.56E-014	3.31E-014	3.17E-014
9.46E-15	2.89E-014	4.30E-014	1.19E-013	1.31E-013
2.99E-14	8.01E-014	2.17E-013	3.99E-013	4.71E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p4_u_x_m_0p5_square/2_mm_PPdisc/data_error_solu.txt <==
P1/P0	P2/P1	P3/P2	P4/P3	P5/P4
8.41E-02	2.36E-002	6.04E-017	8.27E-017	1.52E-016
4.51E-02	5.90E-003	5.72E-017	8.89E-017	1.02E-016
2.29E-02	1.47E-003	6.74E-017	7.19E-017	1.60E-016
1.15E-02	3.68E-004	7.00E-017	1.36E-016	1.48E-016
5.76E-03	9.21E-005	1.22E-016	1.36E-016	1.90E-016
2.88E-03	2.30E-005	2.05E-016	2.15E-016	3.45E-016
1.44E-03	5.76E-006	3.78E-016	5.14E-016	5.88E-016


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p4_u_x_m_0p5_square/2_mm_PPdisc/data_error_solu_plus_grad.txt <==
P1/P0	P2/P1	P3/P2	P4/P3	P5/P4
8.41E-02	2.36E-02	8.29E-16	1.27E-15	1.05E-15
4.51E-02	5.90E-03	8.79E-16	1.37E-15	1.97E-15
2.29E-02	1.47E-03	1.60E-15	2.81E-15	3.37E-15
1.15E-02	3.68E-04	6.64E-15	1.05E-14	1.85E-14
5.76E-03	9.21E-05	1.57E-14	3.32E-14	3.19E-14
2.88E-03	2.30E-05	4.32E-14	1.20E-13	1.31E-13
1.44E-03	5.76E-06	2.17E-13	3.99E-13	4.71E-13


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/0_pois/3p4_u_x_m_0p5_square/2_mm_PPdisc/data_ncond.txt <==
P1P0	P2P1	P3P2	P4P3	P5P4
21.63	63.96	186.92	343.16	646.69
63.29	162.89	460.41	868.18	1665.6
163.43	414.15	1061.8	1930.3	3629
372.25	870.96	2181.1	3936.7	7258
744.5	1741.92	4362.2	7873.4	14516
1489	3483.84	8724.4	15746.8	29032
2978	6967.68	17448.8	31493.6	58064
5956	13935.36	34897.6	62987.2	116128
11912	27870.72	69795.2	125974.4	232256
23824	55741.44	139590.4	251948.8	464512


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
8.33E-02	4.08E-01	2.83E+00
2.08E-02	2.04E-01	2.83E+00
5.21E-03	1.02E-01	2.83E+00
1.30E-03	5.10E-02	2.83E+00
3.26E-04	2.55E-02	2.83E+00
8.14E-05	1.28E-02	2.83E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
2.23E-16	7.52E-16	3.77E-15
3.33E-16	1.22E-15	1.02E-14
4.94E-16	2.24E-15	3.57E-14
9.68E-16	4.60E-15	1.65E-13
6.45E-15	2.29E-14	6.44E-13
8.82E-15	3.88E-14	2.61E-12


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
2.38E-16	1.45E-15	1.45E-14
5.17E-16	3.20E-15	6.27E-14
1.15E-15	6.99E-15	2.22E-13
1.22E-15	1.24E-14	8.61E-13
2.86E-14	1.10E-13	3.80E-12
1.27E-13	4.19E-13	1.48E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
1.49E-15	5.23E-15	3.97E-14
5.34E-15	1.80E-14	1.51E-13
2.00E-14	6.70E-14	6.70E-13
6.82E-14	2.28E-13	2.57E-12
2.37E-13	7.89E-13	1.01E-11
8.72E-13	2.92E-12	4.15E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
6.96E-16	3.01E-15	6.70E-14
1.80E-15	7.27E-15	2.35E-13
6.90E-15	2.54E-14	1.01E-12
2.18E-14	7.95E-14	3.74E-12
5.03E-14	1.90E-13	1.44E-11
1.30E-13	5.12E-13	5.83E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/1_mm_RT/data_error_deg_1.txt <==
l2 error u	l2 error v	hdiv_error_v
3.82E-02	5.12E-16	1.74E-15
9.54E-03	8.45E-16	5.46E-15
2.39E-03	1.32E-15	1.22E-14
5.97E-04	2.55E-15	2.51E-14
1.49E-04	4.74E-15	5.05E-14
3.73E-05	9.77E-15	9.69E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/1_mm_RT/data_error_deg_2.txt <==
l2 error u	l2 error v	hdiv_error_v
3.38E-16	1.53E-15	7.64E-15
4.46E-16	2.75E-15	1.33E-14
7.66E-16	5.29E-15	2.52E-14
1.37E-15	1.03E-14	5.10E-14
2.74E-15	2.04E-14	9.93E-14
5.24E-15	4.03E-14	1.99E-13


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/1_mm_RT/data_error_deg_3.txt <==
l2 error u	l2 error v	hdiv_error_v
6.89E-016	3.08E-015	1.15E-014
6.79E-016	3.85E-015	2.60E-014
8.02E-016	6.10E-015	4.44E-014
1.13E-015	1.08E-014	8.81E-014
2.21E-015	2.20E-014	1.73E-013
4.34E-015	4.22E-014	3.49E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/1_mm_RT/data_error_deg_4.txt <==
l2 error u	l2 error v	hdiv_error_v
2.70E-016	2.36E-015	2.27E-014
2.07E-016	4.28E-015	3.58E-014
2.69E-016	8.12E-015	7.02E-014
4.74E-016	1.68E-014	1.35E-013
9.50E-016	3.43E-014	2.51E-013
1.90E-015	6.89E-014	4.94E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/1_mm_RT/data_error_deg_5.txt <==
l2 error u	l2 error v	hdiv_error_v
2.87E-016	3.97E-015	3.00E-014
2.77E-016	6.39E-015	5.64E-014
2.52E-016	1.04E-014	1.11E-013
2.73E-016	2.05E-014	2.26E-013
4.17E-016	3.75E-014	4.46E-013
7.92E-016	7.39E-014	8.83E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/2_mm_BDM/data_error_deg_1.txt <==
l2 error u	l2 error v	hdiv_error_v
1.19E-01	9.22E-16	1.17E-15
6.38E-02	1.30E-15	1.90E-15
3.24E-02	1.31E-15	3.37E-15
1.63E-02	1.92E-15	6.31E-15
8.14E-03	3.47E-15	1.32E-14
4.07E-03	6.36E-15	2.63E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/2_mm_BDM/data_error_deg_2.txt <==
l2 error u	l2 error v	hdiv_error_v
3.36E-02	1.40E-15	2.66E-15
8.39E-03	1.81E-15	5.12E-15
2.10E-03	3.28E-15	9.82E-15
5.24E-04	4.67E-15	2.01E-14
1.31E-04	8.25E-15	3.89E-14
3.28E-05	1.50E-14	7.91E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/2_mm_BDM/data_error_deg_3.txt <==
l2 error u	l2 error v	hdiv_error_v
6.11E-016	7.55E-015	1.57E-014
8.03E-016	1.22E-014	2.83E-014
1.23E-015	2.27E-014	6.19E-014
2.19E-015	4.43E-014	1.38E-013
3.85E-015	8.88E-014	2.63E-013
6.53E-015	1.77E-013	5.48E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/2_mm_BDM/data_error_deg_4.txt <==
l2 error u	l2 error v	hdiv_error_v
8.84E-015	3.42E-014	1.15E-013
1.36E-014	4.97E-014	2.52E-013
9.43E-015	7.21E-014	5.40E-013
1.39E-014	1.16E-013	9.97E-013
1.65E-014	2.04E-013	2.03E-012
2.91E-014	3.79E-013	4.07E-012


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p0_u_x_m_0p5_square_p_y_same_d_1_0p5_0p5_2/2_mm_BDM/data_error_deg_5.txt <==
l2 error u	l2 error v	hdiv_error_v
1.27E-013	6.50E-013	6.58E-013
1.09E-013	9.79E-013	1.48E-012
1.24E-013	8.90E-013	2.97E-012
1.09E-013	1.08E-012	5.81E-012
1.20E-013	1.43E-012	1.16E-011
1.34E-013	2.35E-012	2.41E-011


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
8.30E-02	4.08E-01	2.83E+00
2.08E-02	2.04E-01	2.83E+00
5.19E-03	1.02E-01	2.83E+00
1.30E-03	5.10E-02	2.83E+00
3.24E-04	2.55E-02	2.83E+00
8.10E-05	1.28E-02	2.83E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
5.20E-17	2.62E-16	1.97E-15
7.48E-17	7.61E-16	1.06E-14
1.60E-16	1.75E-15	4.07E-14
4.99E-16	4.37E-15	1.58E-13
1.42E-15	9.19E-15	6.34E-13
1.54E-15	1.89E-14	2.63E-12


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
2.84E-16	1.17E-15	1.13E-14
1.95E-16	2.04E-15	4.10E-14
6.26E-16	5.10E-15	1.72E-13
7.10E-16	9.21E-15	6.79E-13
5.55E-15	2.80E-14	2.77E-12
7.67E-15	6.74E-14	1.07E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
2.70E-16	2.00E-15	2.57E-14
2.94E-16	3.25E-15	8.76E-14
1.57E-15	9.59E-15	4.08E-13
2.57E-15	1.93E-14	1.62E-12
7.58E-15	4.41E-14	6.36E-12
1.45E-14	1.12E-13	2.56E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
3.99E-16	2.60E-15	5.68E-14
8.14E-16	5.35E-15	2.18E-13
2.01E-15	1.24E-14	7.34E-13
8.19E-15	3.94E-14	3.32E-12
1.28E-14	9.14E-14	1.30E-11
6.46E-14	2.88E-13	5.19E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/1_mm_RT f/data_error_deg_1.txt <==
l2 error u	l2 error v	hdiv_error_v
3.82E-02	5.12E-16	1.74E-15
9.54E-03	8.45E-16	5.46E-15
2.39E-03	1.32E-15	1.22E-14
5.97E-04	2.55E-15	2.51E-14
1.49E-04	4.74E-15	5.05E-14
3.73E-05	9.77E-15	9.69E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/1_mm_RT f/data_error_deg_2.txt <==
l2 error u	l2 error v	hdiv_error_v
3.38E-16	1.53E-15	7.64E-15
4.46E-16	2.75E-15	1.33E-14
7.66E-16	5.29E-15	2.52E-14
1.37E-15	1.03E-14	5.10E-14
2.74E-15	2.04E-14	9.93E-14
5.24E-15	4.03E-14	1.99E-13


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/1_mm_RT f/data_error_deg_3.txt <==
l2 error u	l2 error v	hdiv_error_v
6.89E-016	3.08E-015	1.15E-014
6.79E-016	3.85E-015	2.60E-014
8.02E-016	6.10E-015	4.44E-014
1.13E-015	1.08E-014	8.81E-014
2.21E-015	2.20E-014	1.73E-013
4.34E-015	4.22E-014	3.49E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/1_mm_RT f/data_error_deg_4.txt <==
l2 error u	l2 error v	hdiv_error_v
2.70E-016	2.36E-015	2.27E-014
2.07E-016	4.28E-015	3.58E-014
2.69E-016	8.12E-015	7.02E-014
4.74E-016	1.68E-014	1.35E-013
9.50E-016	3.43E-014	2.51E-013
1.90E-015	6.89E-014	4.94E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/1_mm_RT f/data_error_deg_5.txt <==
l2 error u	l2 error v	hdiv_error_v
2.87E-016	3.97E-015	3.00E-014
2.77E-016	6.39E-015	5.64E-014
2.52E-016	1.04E-014	1.11E-013
2.73E-016	2.05E-014	2.26E-013
4.17E-016	3.75E-014	4.46E-013
7.92E-016	7.39E-014	8.83E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/2_mm_BDM f/data_error_deg_1.txt <==
l2 error u	l2 error v	hdiv_error_v
1.19E-01	9.22E-16	1.17E-15
6.38E-02	1.30E-15	1.90E-15
3.24E-02	1.31E-15	3.37E-15
1.63E-02	1.92E-15	6.31E-15
8.14E-03	3.47E-15	1.32E-14
4.07E-03	6.36E-15	2.63E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/2_mm_BDM f/data_error_deg_2.txt <==
l2 error u	l2 error v	hdiv_error_v
3.36E-02	1.40E-15	2.66E-15
8.39E-03	1.81E-15	5.12E-15
2.10E-03	3.28E-15	9.82E-15
5.24E-04	4.67E-15	2.01E-14
1.31E-04	8.25E-15	3.89E-14
3.28E-05	1.50E-14	7.91E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/2_mm_BDM f/data_error_deg_3.txt <==
l2 error u	l2 error v	hdiv_error_v
6.11E-016	7.55E-015	1.57E-014
8.03E-016	1.22E-014	2.83E-014
1.23E-015	2.27E-014	6.19E-014
2.19E-015	4.43E-014	1.38E-013
3.85E-015	8.88E-014	2.63E-013
6.53E-015	1.77E-013	5.48E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/2_mm_BDM f/data_error_deg_4.txt <==
l2 error u	l2 error v	hdiv_error_v
8.84E-015	3.42E-014	1.15E-013
1.36E-014	4.97E-014	2.52E-013
9.43E-015	7.21E-014	5.40E-013
1.39E-014	1.16E-013	9.97E-013
1.65E-014	2.04E-013	2.03E-012
2.91E-014	3.79E-013	4.07E-012


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/2_mm_BDM f/data_error_deg_5.txt <==
l2 error u	l2 error v	hdiv_error_v
1.27E-013	6.50E-013	6.58E-013
1.09E-013	9.79E-013	1.48E-012
1.24E-013	8.90E-013	2.97E-012
1.09E-013	1.08E-012	5.81E-012
1.20E-013	1.43E-012	1.16E-011
1.34E-013	2.35E-012	2.41E-011


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p1_u_x_m_0p5_square_p_y_same_d_1pxpy_0_0_1pxpy/Readme.txt <==

D = [1+x+y 0; 0 1+x+y]


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
8.84E-02	4.09E-01	2.83E+00
2.24E-02	2.04E-01	2.83E+00
5.63E-03	1.02E-01	2.83E+00
1.41E-03	5.10E-02	2.83E+00
3.52E-04	2.55E-02	2.83E+00
8.81E-05	1.28E-02	2.83E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
6.92E-08	6.69E-07	5.10E-06
3.33E-10	6.18E-09	8.91E-08
1.33E-12	5.00E-11	1.42E-09
5.40E-15	3.95E-13	2.22E-11
2.05E-15	1.00E-14	7.30E-13
1.19E-15	1.52E-14	2.55E-12


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
4.28E-09	5.98E-08	9.43E-07
8.14E-12	2.17E-10	6.77E-09
1.61E-14	8.42E-13	5.23E-11
1.53E-15	1.12E-14	7.94E-13
6.63E-16	1.94E-14	2.76E-12
2.72E-15	4.45E-14	1.08E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
7.62E-11	1.49E-09	3.88E-08
1.09E-13	4.20E-12	2.18E-10
5.23E-16	1.13E-14	9.84E-13
1.47E-15	1.66E-14	1.64E-12
3.79E-15	3.62E-14	6.29E-12
7.23E-15	7.81E-14	2.56E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
6.98E-12	1.78E-10	6.81E-09
3.24E-15	1.54E-13	1.17E-11
1.13E-15	1.10E-14	8.10E-13
4.11E-15	3.35E-14	3.24E-12
2.16E-14	9.00E-14	1.30E-11
1.48E-14	1.25E-13	5.23E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/1_mm_RT f/data_error_deg_1.txt <==
l2 error u	l2 error v	hdiv_error_v
3.82E-02	5.12E-16	1.74E-15
9.54E-03	8.45E-16	5.46E-15
2.39E-03	1.32E-15	1.22E-14
5.97E-04	2.55E-15	2.51E-14
1.49E-04	4.74E-15	5.05E-14
3.73E-05	9.77E-15	9.69E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/1_mm_RT f/data_error_deg_2.txt <==
l2 error u	l2 error v	hdiv_error_v
3.38E-16	1.53E-15	7.64E-15
4.46E-16	2.75E-15	1.33E-14
7.66E-16	5.29E-15	2.52E-14
1.37E-15	1.03E-14	5.10E-14
2.74E-15	2.04E-14	9.93E-14
5.24E-15	4.03E-14	1.99E-13


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/1_mm_RT f/data_error_deg_3.txt <==
l2 error u	l2 error v	hdiv_error_v
6.89E-016	3.08E-015	1.15E-014
6.79E-016	3.85E-015	2.60E-014
8.02E-016	6.10E-015	4.44E-014
1.13E-015	1.08E-014	8.81E-014
2.21E-015	2.20E-014	1.73E-013
4.34E-015	4.22E-014	3.49E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/1_mm_RT f/data_error_deg_4.txt <==
l2 error u	l2 error v	hdiv_error_v
2.70E-016	2.36E-015	2.27E-014
2.07E-016	4.28E-015	3.58E-014
2.69E-016	8.12E-015	7.02E-014
4.74E-016	1.68E-014	1.35E-013
9.50E-016	3.43E-014	2.51E-013
1.90E-015	6.89E-014	4.94E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/1_mm_RT f/data_error_deg_5.txt <==
l2 error u	l2 error v	hdiv_error_v
2.87E-016	3.97E-015	3.00E-014
2.77E-016	6.39E-015	5.64E-014
2.52E-016	1.04E-014	1.11E-013
2.73E-016	2.05E-014	2.26E-013
4.17E-016	3.75E-014	4.46E-013
7.92E-016	7.39E-014	8.83E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/2_mm_BDM f/data_error_deg_1.txt <==
l2 error u	l2 error v	hdiv_error_v
1.19E-01	9.22E-16	1.17E-15
6.38E-02	1.30E-15	1.90E-15
3.24E-02	1.31E-15	3.37E-15
1.63E-02	1.92E-15	6.31E-15
8.14E-03	3.47E-15	1.32E-14
4.07E-03	6.36E-15	2.63E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/2_mm_BDM f/data_error_deg_2.txt <==
l2 error u	l2 error v	hdiv_error_v
3.36E-02	1.40E-15	2.66E-15
8.39E-03	1.81E-15	5.12E-15
2.10E-03	3.28E-15	9.82E-15
5.24E-04	4.67E-15	2.01E-14
1.31E-04	8.25E-15	3.89E-14
3.28E-05	1.50E-14	7.91E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/2_mm_BDM f/data_error_deg_3.txt <==
l2 error u	l2 error v	hdiv_error_v
6.11E-016	7.55E-015	1.57E-014
8.03E-016	1.22E-014	2.83E-014
1.23E-015	2.27E-014	6.19E-014
2.19E-015	4.43E-014	1.38E-013
3.85E-015	8.88E-014	2.63E-013
6.53E-015	1.77E-013	5.48E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/2_mm_BDM f/data_error_deg_4.txt <==
l2 error u	l2 error v	hdiv_error_v
8.84E-015	3.42E-014	1.15E-013
1.36E-014	4.97E-014	2.52E-013
9.43E-015	7.21E-014	5.40E-013
1.39E-014	1.16E-013	9.97E-013
1.65E-014	2.04E-013	2.03E-012
2.91E-014	3.79E-013	4.07E-012


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/2_mm_BDM f/data_error_deg_5.txt <==
l2 error u	l2 error v	hdiv_error_v
1.27E-013	6.50E-013	6.58E-013
1.09E-013	9.79E-013	1.48E-012
1.24E-013	8.90E-013	2.97E-012
1.09E-013	1.08E-012	5.81E-012
1.20E-013	1.43E-012	1.16E-011
1.34E-013	2.35E-012	2.41E-011


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p3_u_x_m_0p5_square_p_y_same_d_exp_0_0_exp/Readme.txt <==

D = [exp(-((x-0.5)^2+(y-0.5)))^2 0; 0 exp(-((x-0.5)^2+(y-0.5)))^2]


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p4_u_x_m_0p5_square_p_y_same_d_1pxpy_0p5_0p5_1pxpy/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
8.30E-02	4.08E-01	2.83E+00
2.07E-02	2.04E-01	2.83E+00
5.18E-03	1.02E-01	2.83E+00
1.30E-03	5.10E-02	2.83E+00
3.24E-04	2.55E-02	2.83E+00
8.10E-05	1.28E-02	2.83E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p4_u_x_m_0p5_square_p_y_same_d_1pxpy_0p5_0p5_1pxpy/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
1.11E-16	4.03E-16	1.99E-15
1.68E-16	8.18E-16	1.18E-14
2.26E-16	1.76E-15	4.58E-14
8.91E-16	4.72E-15	1.69E-13
1.65E-15	1.10E-14	6.81E-13
2.20E-15	2.18E-14	2.66E-12


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p4_u_x_m_0p5_square_p_y_same_d_1pxpy_0p5_0p5_1pxpy/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.19E-16	1.05E-15	1.25E-14
2.37E-16	2.03E-15	4.23E-14
1.40E-15	6.73E-15	1.80E-13
3.31E-15	1.51E-14	7.31E-13
4.03E-15	2.39E-14	2.84E-12
3.68E-15	5.11E-14	1.12E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p4_u_x_m_0p5_square_p_y_same_d_1pxpy_0p5_0p5_1pxpy/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
2.99E-16	1.72E-15	2.99E-14
4.55E-16	3.75E-15	9.61E-14
2.54E-15	1.13E-14	3.92E-13
3.56E-15	2.20E-14	1.67E-12
1.02E-14	5.06E-14	6.64E-12
1.13E-14	1.15E-13	2.64E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p4_u_x_m_0p5_square_p_y_same_d_1pxpy_0p5_0p5_1pxpy/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
5.69E-16	2.90E-15	6.21E-14
1.50E-15	6.72E-15	2.11E-13
1.78E-15	1.27E-14	7.76E-13
1.09E-14	4.27E-14	3.37E-12
1.13E-14	7.14E-14	1.33E-11
8.13E-14	3.29E-13	5.44E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p4_u_x_m_0p5_square_p_y_same_d_1pxpy_0p5_0p5_1pxpy/Readme.txt <==

D = [1+x+y 0.5; 0.5 1+x+y]


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p5_u_x_m_0p5_square_p_y_same_d_1pxpy_xy_xy_1pxpy/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
8.19E-02	4.08E-01	2.83E+00
2.04E-02	2.04E-01	2.83E+00
5.09E-03	1.02E-01	2.83E+00
1.27E-03	5.10E-02	2.83E+00
3.18E-04	2.55E-02	2.83E+00
7.95E-05	1.28E-02	2.83E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p5_u_x_m_0p5_square_p_y_same_d_1pxpy_xy_xy_1pxpy/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
7.63E-17	3.81E-16	2.99E-15
6.06E-17	6.27E-16	9.06E-15
8.34E-17	1.27E-15	3.98E-14
2.83E-16	3.30E-15	1.67E-13
1.28E-15	8.61E-15	6.32E-13
1.65E-15	1.66E-14	2.63E-12


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p5_u_x_m_0p5_square_p_y_same_d_1pxpy_xy_xy_1pxpy/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
1.18E-16	8.14E-16	8.54E-15
1.83E-16	2.02E-15	4.34E-14
4.97E-16	4.49E-15	1.67E-13
1.20E-15	9.77E-15	6.35E-13
2.04E-15	2.01E-14	2.70E-12
3.98E-15	4.66E-14	1.09E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p5_u_x_m_0p5_square_p_y_same_d_1pxpy_xy_xy_1pxpy/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
1.17E-16	1.28E-15	1.95E-14
8.29E-16	4.57E-15	1.07E-13
4.30E-16	6.91E-15	4.28E-13
4.07E-15	2.30E-14	1.62E-12
3.72E-15	3.68E-14	6.48E-12
5.89E-15	7.47E-14	2.57E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p5_u_x_m_0p5_square_p_y_same_d_1pxpy_xy_xy_1pxpy/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
3.32E-16	2.26E-15	5.20E-14
6.35E-16	5.11E-15	2.41E-13
1.91E-15	1.16E-14	7.80E-13
2.32E-15	2.58E-14	3.10E-12
8.72E-15	6.25E-14	1.27E-11
8.72E-15	1.16E-13	5.14E-11


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p5_u_x_m_0p5_square_p_y_same_d_1pxpy_xy_xy_1pxpy/1_mm_RT/data_error_deg_1.txt <==
l2 error u	l2 error v	hdiv_error_v
3.82E-02	4.38E-02	7.64E-02
9.54E-03	1.09E-02	1.91E-02
2.39E-03	2.72E-03	4.77E-03
5.97E-04	6.79E-04	1.19E-03
1.49E-04	1.70E-04	2.98E-04
3.73E-05	4.24E-05	7.46E-05


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p5_u_x_m_0p5_square_p_y_same_d_1pxpy_xy_xy_1pxpy/1_mm_RT/data_error_deg_2.txt <==
l2 error u	l2 error v	hdiv_error_v
2.16E-16	2.64E-15	1.06E-14
3.70E-16	3.73E-15	1.53E-14
5.38E-16	7.29E-15	3.09E-14
9.47E-16	1.41E-14	6.32E-14
1.89E-15	2.77E-14	1.21E-13
3.58E-15	5.45E-14	2.41E-13


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p5_u_x_m_0p5_square_p_y_same_d_1pxpy_xy_xy_1pxpy/1_mm_RT/data_error_deg_3.txt <==
l2 error u	l2 error v	hdiv_error_v
2.67E-016	3.32E-015	1.49E-014
3.69E-016	4.74E-015	3.18E-014
4.43E-016	8.73E-015	5.41E-014
6.80E-016	1.52E-014	1.13E-013
1.40E-015	3.22E-014	2.35E-013
2.82E-015	6.19E-014	4.75E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p5_u_x_m_0p5_square_p_y_same_d_1pxpy_xy_xy_1pxpy/1_mm_RT/data_error_deg_4.txt <==
l2 error u	l2 error v	hdiv_error_v
1.73E-016	2.87E-015	2.41E-014
1.60E-016	5.94E-015	4.35E-014
2.11E-016	1.23E-014	8.53E-014
3.20E-016	2.48E-014	1.65E-013
6.22E-016	5.15E-014	3.10E-013
1.24E-015	1.03E-013	6.25E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p5_u_x_m_0p5_square_p_y_same_d_1pxpy_xy_xy_1pxpy/1_mm_RT/data_error_deg_5.txt <==
l2 error u	l2 error v	hdiv_error_v
2.50E-016	6.03E-015	4.73E-014
2.36E-016	1.06E-014	7.11E-014
2.21E-016	1.60E-014	1.52E-013
2.24E-016	3.26E-014	3.05E-013
3.30E-016	5.94E-014	5.90E-013
5.42E-016	1.16E-013	1.18E-012


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/0_sm/data_error_deg_1.txt <==
u	nabla u	Hu
1.28E-01	4.59E-01	2.88E+00
4.66E-02	2.46E-01	2.95E+00
1.30E-02	1.29E-01	2.98E+00
3.68E-03	7.62E-02	3.42E+00
2.11E-02	2.44E-01	9.50E+00
4.85E-04	1.70E-02	3.06E+00


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/0_sm/data_error_deg_2.txt <==
u	nabla u	Hu
4.31E-06	2.36E-05	2.02E-04
1.82E-08	1.84E-07	3.76E-06
1.66E-10	2.08E-09	6.85E-08
1.32E-12	4.49E-11	3.27E-09
1.19E-14	2.95E-13	3.80E-11
3.32E-14	7.35E-13	1.79E-10


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/0_sm/data_error_deg_3.txt <==
u	nabla u	Hu
9.84E-07	9.10E-06	1.47E-04
2.49E-09	5.41E-08	1.61E-06
3.88E-12	1.62E-10	9.19E-09
7.64E-14	2.22E-12	2.64E-10
3.03E-14	1.23E-12	2.80E-10
3.03E-13	5.40E-11	2.63E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/0_sm/data_error_deg_4.txt <==
u	nabla u	Hu
4.85E-08	5.29E-07	1.19E-05
1.61E-11	2.14E-10	8.91E-09
1.46E-13	4.77E-12	4.24E-10
1.89E-14	1.64E-12	2.95E-10
4.46E-14	3.65E-12	1.35E-09
1.59E-13	3.72E-11	2.77E-08


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/0_sm/data_error_deg_5.txt <==
u	nabla u	Hu
1.87E-09	3.29E-08	1.05E-06
3.22E-13	1.18E-11	7.46E-10
5.62E-15	1.55E-13	1.74E-11
3.50E-14	3.10E-12	7.69E-10
7.73E-14	9.93E-12	5.13E-09
7.10E-13	1.38E-10	1.35E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/0_sm/data_error_deg_6.txt <==
u	nabla u	Hu
5.59E-12	8.94E-11	3.78E-09
1.31E-14	3.50E-13	3.03E-11
2.57E-14	9.73E-13	1.55E-10
5.13E-13	3.72E-11	1.15E-08
3.34E-13	4.08E-11	2.62E-08
8.82E-13	2.10E-10	2.67E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/0_sm/data_error_deg_7.txt <==
u	nabla u	Hu
3.66E-13	6.76E-12	3.25E-10
6.44E-15	4.25E-13	4.65E-11
8.59E-14	4.07E-12	7.94E-10
7.73E-14	7.11E-12	2.80E-09
1.75E-13	3.18E-11	2.48E-08
1.96E-13	6.30E-11	1.00E-07


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/1_mm_RT f/data_error_deg_1.txt <==
l2 error u	l2 error v	hdiv_error_v
3.82E-02	5.12E-16	1.74E-15
9.54E-03	8.45E-16	5.46E-15
2.39E-03	1.32E-15	1.22E-14
5.97E-04	2.55E-15	2.51E-14
1.49E-04	4.74E-15	5.05E-14
3.73E-05	9.77E-15	9.69E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/1_mm_RT f/data_error_deg_2.txt <==
l2 error u	l2 error v	hdiv_error_v
3.38E-16	1.53E-15	7.64E-15
4.46E-16	2.75E-15	1.33E-14
7.66E-16	5.29E-15	2.52E-14
1.37E-15	1.03E-14	5.10E-14
2.74E-15	2.04E-14	9.93E-14
5.24E-15	4.03E-14	1.99E-13


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/1_mm_RT f/data_error_deg_3.txt <==
l2 error u	l2 error v	hdiv_error_v
6.89E-016	3.08E-015	1.15E-014
6.79E-016	3.85E-015	2.60E-014
8.02E-016	6.10E-015	4.44E-014
1.13E-015	1.08E-014	8.81E-014
2.21E-015	2.20E-014	1.73E-013
4.34E-015	4.22E-014	3.49E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/1_mm_RT f/data_error_deg_4.txt <==
l2 error u	l2 error v	hdiv_error_v
2.70E-016	2.36E-015	2.27E-014
2.07E-016	4.28E-015	3.58E-014
2.69E-016	8.12E-015	7.02E-014
4.74E-016	1.68E-014	1.35E-013
9.50E-016	3.43E-014	2.51E-013
1.90E-015	6.89E-014	4.94E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/1_mm_RT f/data_error_deg_5.txt <==
l2 error u	l2 error v	hdiv_error_v
2.87E-016	3.97E-015	3.00E-014
2.77E-016	6.39E-015	5.64E-014
2.52E-016	1.04E-014	1.11E-013
2.73E-016	2.05E-014	2.26E-013
4.17E-016	3.75E-014	4.46E-013
7.92E-016	7.39E-014	8.83E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/2_mm_BDM f/data_error_deg_1.txt <==
l2 error u	l2 error v	hdiv_error_v
1.19E-01	9.22E-16	1.17E-15
6.38E-02	1.30E-15	1.90E-15
3.24E-02	1.31E-15	3.37E-15
1.63E-02	1.92E-15	6.31E-15
8.14E-03	3.47E-15	1.32E-14
4.07E-03	6.36E-15	2.63E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/2_mm_BDM f/data_error_deg_2.txt <==
l2 error u	l2 error v	hdiv_error_v
3.36E-02	1.40E-15	2.66E-15
8.39E-03	1.81E-15	5.12E-15
2.10E-03	3.28E-15	9.82E-15
5.24E-04	4.67E-15	2.01E-14
1.31E-04	8.25E-15	3.89E-14
3.28E-05	1.50E-14	7.91E-14


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/2_mm_BDM f/data_error_deg_3.txt <==
l2 error u	l2 error v	hdiv_error_v
6.11E-016	7.55E-015	1.57E-014
8.03E-016	1.22E-014	2.83E-014
1.23E-015	2.27E-014	6.19E-014
2.19E-015	4.43E-014	1.38E-013
3.85E-015	8.88E-014	2.63E-013
6.53E-015	1.77E-013	5.48E-013


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/2_mm_BDM f/data_error_deg_4.txt <==
l2 error u	l2 error v	hdiv_error_v
8.84E-015	3.42E-014	1.15E-013
1.36E-014	4.97E-014	2.52E-013
9.43E-015	7.21E-014	5.40E-013
1.39E-014	1.16E-013	9.97E-013
1.65E-014	2.04E-013	2.03E-012
2.91E-014	3.79E-013	4.07E-012


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/2_mm_BDM f/data_error_deg_5.txt <==
l2 error u	l2 error v	hdiv_error_v
1.27E-013	6.50E-013	6.58E-013
1.09E-013	9.79E-013	1.48E-012
1.24E-013	8.90E-013	2.97E-012
1.09E-013	1.08E-012	5.81E-012
1.20E-013	1.43E-012	1.16E-011
1.34E-013	2.35E-012	2.41E-011


==> 1_figure/1_dealii/1_error_evolution/1_benchmark/2d/1_diff/3p6_u_x_m_0p5_square_p_y_same_d_cos_0p5_0p5_sin/Readme.txt <==

D = [cos(pi(x+y)) 0.5; 0.5 sin(pi(x+y))]


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/1_u_e_m_c_x_m_0p5_square/1_sm/data_error_deg_4_c_1e0.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
1.25E-005	3.10E-004	1.17E-002
3.84E-007	1.91E-005	1.45E-003
1.20E-008	1.19E-006	1.81E-004
3.76E-010	7.46E-008	2.26E-005
1.18E-011	4.66E-009	2.83E-006
3.11E-012	2.91E-010	3.54E-007
1.55E-011	5.22E-011	4.42E-008
6.62E-011	2.09E-010	6.01E-009
2.53E-010	7.99E-010	9.10E-009
9.72E-010	3.07E-009	3.49E-008


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/1_u_e_m_c_x_m_0p5_square/1_sm/data_error_deg_4_c_1e1.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
2.05E-004	5.28E-003	2.01E-001
1.11E-005	5.47E-004	4.07E-002
2.91E-007	2.88E-005	4.36E-003
9.17E-009	1.82E-006	5.53E-004
2.87E-010	1.14E-007	6.93E-005
8.99E-011	7.14E-008	8.67E-005
1.15E-011	4.46E-009	1.08E-005
4.92E-011	3.19E-010	1.35E-006
1.80E-010	5.66E-010	1.70E-007
7.18E-010	2.26E-009	3.16E-008


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/1_u_e_m_c_x_m_0p5_square/1_sm/data_error_deg_4_c_1e2.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
5.13E-002	1.77E+000	5.71E+001
5.45E-003	2.44E-001	1.91E+001
5.66E-004	5.55E-002	8.21E+000
1.63E-005	3.23E-003	9.74E-001
5.13E-007	2.04E-004	1.23E-001
1.62E-008	1.28E-005	1.56E-002
5.06E-010	8.04E-007	1.95E-003
2.57E-011	5.03E-008	2.44E-004
6.79E-011	3.15E-009	3.05E-005
2.92E-010	9.73E-010	3.82E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/1_u_e_m_c_x_m_0p5_square/1_sm/data_error_deg_4_c_1em1.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
1.47E-008	3.67E-007	1.40E-005
5.08E-010	2.52E-008	1.92E-006
1.62E-011	1.61E-009	2.44E-007
5.32E-013	1.01E-010	3.07E-008
6.60E-013	6.67E-012	3.84E-009
3.24E-012	1.03E-011	5.08E-010
1.61E-011	5.11E-011	6.67E-010
0.00E+000	0.00E+000	0.00E+000
0.00E+000	0.00E+000	0.00E+000
0.00E+000	0.00E+000	0.00E+000


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/1_u_e_m_c_x_m_0p5_square/1_sm/data_error_deg_4_c_1em2.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
1.50E-011	3.73E-010	1.42E-008
5.22E-013	2.59E-011	1.97E-009
3.88E-014	1.66E-012	2.52E-010
1.49E-013	4.90E-013	3.35E-011
6.62E-013	2.11E-012	4.38E-011
3.28E-012	1.04E-011	1.71E-010
1.61E-011	5.11E-011	6.70E-010
0.00E+000	0.00E+000	0.00E+000
0.00E+000	0.00E+000	0.00E+000
0.00E+000	0.00E+000	0.00E+000


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/1_u_e_m_c_x_m_0p5_square/1_sm/data_ncond.txt <==
1.00E-02	1.00E-01	1.00E+00	1.00E+01	1.00E+02
76.16	76.16	76.16	76.16	76.16
285.74	285.74	285.74	285.74	285.74
1110.4	1110.4	1110.4	1110.4	1110.4
4382.1	4382.1	4382.1	4382.1	4382.1
17493	17493	17493	17493	17493
69972	69972	69972	69972	69972
279888	279888	279888	279888	279888
1119552	1119552	1119552	1119552	1119552
4478208	4478208	4478208	4478208	4478208
17912832	17912832	17912832	17912832	17912832


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/1_sm/data_error_deg_4_c_1e0.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
2.03E-016	9.58E-016	2.15E-014
3.88E-016	2.01E-015	8.77E-014
1.66E-015	6.79E-015	3.42E-013
7.69E-015	2.92E-014	1.29E-012
3.48E-014	1.27E-013	4.92E-012
1.62E-013	5.88E-013	1.93E-011
7.94E-013	2.87E-012	7.52E-011
3.12E-012	1.11E-011	2.87E-010


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/1_sm/data_error_deg_4_c_1e1.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
1.88E-018	1.17E-017	2.24E-016
4.87E-018	2.35E-017	8.01E-016
1.90E-017	7.41E-017	3.19E-015
7.31E-017	2.78E-016	1.25E-014
3.48E-016	1.28E-015	4.91E-014
1.62E-015	5.88E-015	1.95E-013
7.94E-015	2.86E-014	7.55E-013
3.11E-014	1.11E-013	2.88E-012


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/1_sm/data_error_deg_4_c_1e2.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
1.23E-020	9.46E-020	2.33E-018
4.34E-020	2.14E-019	7.68E-018
1.88E-019	7.33E-019	3.48E-017
7.54E-019	2.88E-018	1.26E-016
3.45E-018	1.26E-017	4.94E-016
1.63E-017	5.95E-017	1.93E-015
7.91E-017	2.85E-016	7.54E-015
3.11E-016	1.11E-015	2.88E-014


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/1_sm/data_error_deg_4_c_1em1.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
1.99E-014	1.11E-013	2.31E-012
3.07E-014	1.96E-013	9.22E-012
1.84E-013	7.17E-013	3.38E-011
7.12E-013	2.74E-012	1.27E-010
3.52E-012	1.30E-011	4.97E-010
1.63E-011	5.91E-011	1.94E-009
7.93E-011	2.86E-010	7.50E-009
3.11E-010	1.11E-009	2.87E-008


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/1_sm/data_error_deg_4_c_1em2.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
2.02E-012	9.99E-012	2.02E-010
3.79E-012	2.04E-011	8.36E-010
1.79E-011	7.04E-011	3.39E-009
7.62E-011	2.92E-010	1.29E-008
3.36E-010	1.23E-009	4.88E-008
1.61E-009	5.86E-009	1.94E-007
7.89E-009	2.85E-008	7.57E-007
3.12E-008	1.11E-007	2.88E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/1_sm/data_ncond.txt <==
1.00E-02	1.00E-01	1.00E+00	1.00E+01	1.00E+02
76.16	76.16	76.16	76.16	76.16
285.74	285.74	285.74	285.74	285.74
1110.4	1110.4	1110.4	1110.4	1110.4
4382.1	4382.1	4382.1	4382.1	4382.1
17493	17493	17493	17493	17493
69972	69972	69972	69972	69972
279888	279888	279888	279888	279888
1119552	1119552	1119552	1119552	1119552
4478208	4478208	4478208	4478208	4478208
17912832	17912832	17912832	17912832	17912832


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/2_mm_PPdisc/data_error_deg_4_c_1e0.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
8.27E-017	1.18E-015	3.66E-014
8.89E-017	1.28E-015	8.38E-014
7.19E-017	2.73E-015	3.83E-013
1.36E-016	1.03E-014	2.94E-012
1.36E-016	3.31E-014	1.65E-011
2.15E-016	1.19E-013	1.02E-010
5.14E-016	3.99E-013	7.38E-010


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/2_mm_PPdisc/data_error_deg_4_c_1e1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
7.18E-019	1.08E-017	3.23E-016
8.72E-019	1.45E-017	9.68E-016
1.22E-018	2.94E-017	4.43E-015
2.22E-018	9.79E-017	2.56E-014
1.60E-018	3.31E-016	1.64E-013
2.68E-018	1.20E-015	1.04E-012
5.17E-018	3.99E-015	7.38E-012


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/2_mm_PPdisc/data_error_deg_4_c_1e2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
8.20E-021	1.04E-019	3.15E-018
8.01E-021	2.69E-019	1.86E-017
8.99E-021	2.45E-019	3.40E-017
9.23E-021	8.40E-019	2.16E-016
1.30E-020	3.34E-018	1.66E-015
2.34E-020	1.19E-017	1.03E-014
5.01E-020	3.99E-017	7.39E-014


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/2_mm_PPdisc/data_error_deg_4_c_1em1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
6.86E-015	1.09E-013	3.32E-012
7.64E-015	1.49E-013	9.02E-012
1.17E-014	2.82E-013	4.11E-011
1.11E-014	8.39E-013	2.24E-010
1.42E-014	3.42E-012	1.74E-009
2.44E-014	1.19E-011	1.02E-008
5.01E-014	3.99E-011	7.38E-008


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/2_mm_PPdisc/data_error_deg_4_c_1em2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
6.95E-013	1.41E-011	4.46E-010
9.16E-013	1.34E-011	7.75E-010
7.68E-013	2.43E-011	3.11E-009
1.21E-012	9.96E-011	2.76E-008
1.29E-012	3.31E-010	1.64E-007
2.46E-012	1.19E-009	1.02E-006
5.17E-012	3.99E-009	7.38E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/2_mm_PPdisc/data_ncond.txt <==
P4P3
343.16
868.18
1930.3
3936.7
7873.4
15746.8
31493.6
62987.2
125974.4
251948.8


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/3_mm_RT/data_error_deg_2_c_1e0.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
1.02E-016	4.09E-016	5.64E-015
7.90E-017	8.62E-016	2.14E-014
9.69E-017	1.50E-015	6.34E-014
1.18E-016	2.80E-015	2.24E-013
2.34E-016	5.16E-015	7.89E-013
4.35E-016	1.01E-014	3.01E-012
8.60E-016	2.13E-014	1.27E-011


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/3_mm_RT/data_error_deg_2_c_1e1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
1.02E-018	4.13E-018	6.44E-017
1.24E-018	8.79E-018	2.39E-016
9.98E-019	1.60E-017	7.43E-016
1.27E-018	2.77E-017	2.36E-015
2.28E-018	5.33E-017	8.29E-015
4.40E-018	1.04E-016	3.15E-014
8.55E-018	2.14E-016	1.29E-013


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/3_mm_RT/data_error_deg_2_c_1e2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
1.20E-020	4.61E-020	6.45E-019
6.86E-021	7.47E-020	1.74E-018
9.38E-021	1.39E-019	5.87E-018
1.20E-020	2.68E-019	2.04E-017
2.29E-020	5.18E-019	7.59E-017
4.37E-020	1.02E-018	2.93E-016
8.88E-020	2.12E-018	1.26E-015


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/3_mm_RT/data_error_deg_2_c_1em1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
7.31E-015	4.19E-014	5.66E-013
6.41E-015	9.03E-014	2.33E-012
7.42E-015	1.48E-013	6.57E-012
1.20E-014	2.77E-013	2.18E-011
2.22E-014	5.08E-013	7.75E-011
4.27E-014	1.03E-012	3.08E-010
8.58E-014	2.15E-012	1.29E-009


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/2_u_1_over_c_x_m_0p5_square/3_mm_RT/data_error_deg_2_c_1em2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
1.14E-012	4.87E-012	6.18E-011
7.42E-013	7.73E-012	1.93E-010
8.04E-013	1.46E-011	6.07E-010
1.19E-012	2.63E-011	2.04E-009
2.33E-012	5.14E-011	7.62E-009
4.23E-012	1.00E-010	2.94E-008
8.60E-012	2.12E-010	1.26E-007


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/2_mm_PPdisc/data_error_deg_2_c_1e0.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.36E-002	1.56E-011	2.03E-010
5.90E-003	3.26E-011	8.85E-010
1.47E-003	8.75E-011	4.78E-009
3.68E-004	2.05E-010	2.17E-008
9.21E-005	7.01E-010	1.43E-007
2.30E-005	2.78E-009	1.11E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/2_mm_PPdisc/data_error_deg_2_c_1e1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.36E+000	1.89E-011	2.35E-010
5.90E-001	3.82E-011	1.10E-009
1.47E-001	1.19E-010	6.76E-009
3.68E-002	2.26E-010	2.38E-008
9.21E-003	7.92E-010	1.62E-007
2.30E-003	3.15E-009	1.25E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/2_mm_PPdisc/data_error_deg_2_c_1e2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.36E+002	4.36E-011	6.16E-010
5.90E+001	9.62E-011	2.74E-009
1.47E+001	2.14E-010	1.11E-008
3.68E+000	5.57E-010	5.92E-008
9.21E-001	2.02E-009	4.13E-007
2.30E-001	8.00E-009	3.17E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/2_mm_PPdisc/data_error_deg_2_c_1em1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.36E-004	1.30E-011	1.68E-010
5.90E-005	2.94E-011	8.19E-010
1.47E-005	8.13E-011	4.22E-009
3.68E-006	2.01E-010	2.10E-008
9.21E-007	6.89E-010	1.40E-007
2.30E-007	2.75E-009	1.10E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/2_mm_PPdisc/data_error_deg_2_c_1em2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.36E-006	1.61E-011	1.99E-010
5.90E-007	3.93E-011	1.10E-009
1.47E-007	8.24E-011	4.35E-009
3.68E-008	2.03E-010	2.15E-008
9.21E-009	6.87E-010	1.40E-007
2.30E-009	2.74E-009	1.09E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/2_mm_PPdisc/data_error_deg_4_c_1e0.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
6.60E-012	7.67E-011	2.62E-009
5.91E-012	1.76E-010	1.23E-008
6.49E-012	3.07E-010	4.12E-008
8.21E-012	7.48E-010	1.89E-007
1.35E-011	2.22E-009	1.06E-006
2.79E-011	9.56E-009	8.15E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/2_mm_PPdisc/data_error_deg_4_c_1e1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
5.49E-012	8.80E-011	2.89E-009
6.19E-012	1.84E-010	1.23E-008
7.31E-012	3.38E-010	4.49E-008
9.70E-012	7.97E-010	1.96E-007
1.44E-011	2.52E-009	1.20E-006
3.12E-011	1.09E-008	9.27E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/2_mm_PPdisc/data_error_deg_4_c_1e2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
1.22E-011	2.15E-010	7.07E-009
1.52E-011	4.89E-010	3.40E-008
1.67E-011	6.63E-010	8.54E-008
2.15E-011	1.80E-009	4.29E-007
3.57E-011	6.85E-009	3.27E-006
7.06E-011	2.93E-008	2.47E-005


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/2_mm_PPdisc/data_error_deg_4_c_1em1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
5.51E-012	6.94E-011	2.33E-009
5.85E-012	1.65E-010	1.12E-008
6.44E-012	3.27E-010	4.51E-008
7.91E-012	7.36E-010	1.87E-007
1.23E-011	2.18E-009	1.04E-006
2.73E-011	9.44E-009	8.06E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/2_mm_PPdisc/data_error_deg_4_c_1em2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
5.95E-012	7.43E-011	2.49E-009
5.72E-012	1.65E-010	1.10E-008
7.48E-012	3.01E-010	3.99E-008
8.34E-012	7.13E-010	1.77E-007
1.30E-011	2.18E-009	1.04E-006
2.77E-011	9.43E-009	8.04E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/3_mm_RT/data_error_deg_2_c_1e0.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
5.10E-012	2.96E-011	2.83E-010
6.88E-012	5.85E-011	1.04E-009
1.14E-011	1.10E-010	4.07E-009
2.21E-011	2.19E-010	1.61E-008
4.28E-011	4.38E-010	6.57E-008
8.12E-011	8.92E-010	2.68E-007


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/3_mm_RT/data_error_deg_2_c_1e1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
4.64E-012	2.98E-011	3.03E-010
7.35E-012	6.36E-011	1.28E-009
1.30E-011	1.17E-010	4.52E-009
2.47E-011	2.37E-010	1.77E-008
4.92E-011	4.79E-010	7.22E-008
9.48E-011	9.69E-010	2.88E-007


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/3_mm_RT/data_error_deg_2_c_1e2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
1.17E-011	6.84E-011	6.60E-010
1.78E-011	1.44E-010	2.99E-009
2.93E-011	2.81E-010	1.08E-008
5.25E-011	5.27E-010	4.02E-008
1.03E-010	1.07E-009	1.65E-007
1.96E-010	2.14E-009	6.58E-007


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/3_mm_RT/data_error_deg_2_c_1em1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
4.53E-012	2.47E-011	2.40E-010
6.31E-012	5.58E-011	1.12E-009
1.13E-011	1.11E-010	4.00E-009
2.13E-011	2.16E-010	1.59E-008
4.20E-011	4.36E-010	6.50E-008
8.03E-011	8.90E-010	2.66E-007


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/3_u_cx_plus_100_square/3_mm_RT/data_error_deg_2_c_1em2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
4.80E-012	3.22E-011	3.11E-010
6.83E-012	5.88E-011	1.18E-009
1.24E-011	1.13E-010	4.29E-009
2.18E-011	2.19E-010	1.62E-008
4.19E-011	4.39E-010	6.55E-008
8.03E-011	8.92E-010	2.67E-007


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/2_mm_PPdisc/data_error_deg_2_c_1e0.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.36E-002	8.33E-016	1.07E-014
5.90E-003	2.36E-015	6.38E-014
1.47E-003	5.51E-015	3.01E-013
3.68E-004	1.35E-014	1.43E-012
9.21E-005	4.02E-014	8.08E-012
2.30E-005	1.58E-013	6.31E-011


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/2_mm_PPdisc/data_error_deg_2_c_1e1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.36E-002	1.71E-013	2.38E-012
5.90E-003	3.92E-013	1.11E-011
1.47E-003	8.99E-013	4.90E-011
3.68E-004	2.07E-012	2.19E-010
9.21E-005	6.84E-012	1.39E-009
2.30E-005	2.74E-011	1.09E-008


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/2_mm_PPdisc/data_error_deg_2_c_1e2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.36E-002	1.30E-011	1.62E-010
5.90E-003	3.29E-011	9.04E-010
1.47E-003	8.31E-011	4.37E-009
3.68E-004	2.06E-010	2.19E-008
9.21E-005	6.95E-010	1.43E-007
2.30E-005	2.74E-009	1.09E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/2_mm_PPdisc/data_error_deg_2_c_1em1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.36E-002	1.03E-015	1.28E-014
5.90E-003	2.85E-015	8.05E-014
1.47E-003	4.36E-015	2.36E-013
3.68E-004	1.05E-014	1.12E-012
9.21E-005	3.81E-014	7.85E-012
2.30E-005	1.50E-013	5.96E-011


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/2_mm_PPdisc/data_error_deg_2_c_1em2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.36E-002	1.12E-015	1.41E-014
5.90E-003	1.61E-015	4.22E-014
1.47E-003	6.19E-015	3.66E-013
3.68E-004	1.09E-014	1.17E-012
9.21E-005	3.90E-014	8.03E-012
2.30E-005	1.53E-013	6.05E-011


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/2_mm_PPdisc/data_error_deg_4_c_1e0.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
4.05E-016	3.72E-015	1.19E-013
4.25E-016	1.06E-014	7.20E-013
4.73E-016	2.40E-014	3.19E-012
5.55E-016	5.16E-014	1.34E-011
8.04E-016	1.21E-013	5.93E-011


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/2_mm_PPdisc/data_error_deg_4_c_1e1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
5.69E-014	7.80E-013	2.68E-011
5.49E-014	1.64E-012	1.14E-010
6.30E-014	3.01E-012	3.96E-010
7.97E-014	7.36E-012	1.91E-009
1.24E-013	2.19E-011	1.05E-008


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/2_mm_PPdisc/data_error_deg_4_c_1e2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
5.07E-012	7.06E-011	2.34E-009
5.77E-012	1.81E-010	1.28E-008
6.45E-012	3.00E-010	3.94E-008
8.12E-012	7.18E-010	1.79E-007
1.25E-011	2.18E-009	1.04E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/2_mm_PPdisc/data_error_deg_4_c_1em1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.72E-016	4.45E-015	1.41E-013
2.36E-016	8.92E-015	6.23E-013
3.35E-016	1.75E-014	2.70E-012
3.56E-016	3.24E-014	7.51E-012
6.00E-016	1.46E-013	7.07E-011


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/2_mm_PPdisc/data_error_deg_4_c_1em2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.10E-016	4.76E-015	1.52E-013
2.43E-016	9.34E-015	6.69E-013
3.56E-016	1.19E-014	1.70E-012
4.03E-016	3.19E-014	7.33E-012
6.23E-016	1.48E-013	7.16E-011


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/3_mm_RT/data_error_deg_2_c_1e0.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
3.74E-016	1.97E-015	2.42E-014
4.64E-016	4.04E-015	8.62E-014
7.68E-016	7.48E-015	2.96E-013
1.51E-015	1.49E-014	1.15E-012
3.07E-015	2.99E-014	4.66E-012
5.97E-015	6.09E-014	1.89E-011


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/3_mm_RT/data_error_deg_2_c_1e1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
5.34E-014	2.70E-013	2.82E-012
6.24E-014	5.57E-013	1.22E-011
1.18E-013	1.05E-012	4.26E-011
2.21E-013	2.08E-012	1.64E-010
4.24E-013	4.07E-012	6.44E-010
8.36E-013	8.22E-012	2.60E-009


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/3_mm_RT/data_error_deg_2_c_1e2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
4.83E-012	2.79E-011	2.70E-010
6.93E-012	5.85E-011	1.26E-009
1.11E-011	1.13E-010	4.48E-009
2.14E-011	2.21E-010	1.66E-008
4.18E-011	4.39E-010	6.61E-008
8.02E-011	8.93E-010	2.69E-007


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/3_mm_RT/data_error_deg_2_c_1em1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.06E-016	1.49E-015	2.05E-014
3.05E-016	3.58E-015	9.28E-014
4.26E-016	5.67E-015	2.50E-013
7.46E-016	1.02E-014	8.59E-013
1.42E-015	1.97E-014	3.14E-012
2.58E-015	3.96E-014	1.23E-011


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/4_u_x_square_m_c_square/3_mm_RT/data_error_deg_2_c_1em2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
2.11E-016	1.32E-015	1.62E-014
2.96E-016	3.07E-015	6.94E-014
4.59E-016	5.49E-015	2.24E-013
7.73E-016	1.03E-014	8.38E-013
1.45E-015	1.96E-014	3.07E-012
2.69E-015	4.01E-014	1.23E-011


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/1_sm/data_error_deg_4_c_1e0.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
5.12E-016	2.53E-015	3.22E-014
1.38E-015	5.51E-015	1.20E-013
4.46E-015	1.70E-014	5.13E-013
1.92E-014	6.69E-014	1.92E-012
8.94E-014	3.03E-013	7.63E-012
4.36E-013	1.47E-012	3.09E-011


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/1_sm/data_error_deg_4_c_1e1.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
5.40E-018	2.75E-017	4.08E-016
1.44E-017	6.00E-017	1.37E-015
5.02E-017	1.86E-016	5.14E-015
2.10E-016	7.21E-016	1.97E-014
8.98E-016	3.05E-015	7.70E-014
4.35E-015	1.46E-014	3.09E-013


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/1_sm/data_error_deg_4_c_1e2.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
5.65E-020	2.68E-019	3.69E-018
1.51E-019	5.87E-019	1.27E-017
4.79E-019	1.77E-018	5.35E-017
2.01E-018	6.91E-018	1.96E-016
9.19E-018	3.11E-017	7.60E-016
4.30E-017	1.45E-016	3.08E-015


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/1_sm/data_error_deg_4_c_1em1.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
5.20E-014	2.65E-013	3.72E-012
1.36E-013	5.58E-013	1.23E-011
4.69E-013	1.75E-012	5.08E-011
2.02E-012	6.96E-012	1.95E-010
9.14E-012	3.09E-011	7.67E-010
4.26E-011	1.43E-010	3.09E-009


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/1_sm/data_error_deg_4_c_1em2.txt <==
||e_p||_L2	||e_p||_H1semi	||e_p||_H2semi
5.09E-012	2.43E-011	3.50E-010
1.43E-011	6.02E-011	1.32E-009
4.86E-011	1.85E-010	4.93E-009
2.08E-010	7.15E-010	1.96E-008
8.85E-010	2.99E-009	7.65E-008
4.33E-009	1.45E-008	3.10E-007


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/3_mm_RT/data_error_deg_2_c_1e0.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
1.33E-016	8.77E-016	1.06E-014
1.97E-016	1.28E-015	2.75E-014
3.50E-016	2.54E-015	1.01E-013
6.81E-016	4.95E-015	3.76E-013
1.33E-015	9.38E-015	1.33E-012
2.57E-015	1.87E-014	5.25E-012


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/3_mm_RT/data_error_deg_2_c_1e1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
1.23E-018	1.02E-017	1.10E-016
1.65E-018	1.49E-017	3.62E-016
3.55E-018	2.53E-017	9.82E-016
6.77E-018	4.78E-017	3.51E-015
1.34E-017	9.36E-017	1.33E-014
2.56E-017	1.86E-016	5.22E-014


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/3_mm_RT/data_error_deg_2_c_1e2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
1.29E-020	9.14E-020	1.18E-018
2.02E-020	1.34E-019	3.01E-018
3.37E-020	2.52E-019	9.45E-018
6.76E-020	4.91E-019	3.67E-017
1.34E-019	9.37E-019	1.32E-016
2.56E-019	1.87E-018	5.25E-016


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/3_mm_RT/data_error_deg_2_c_1em1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
1.24E-014	9.52E-014	1.12E-012
2.12E-014	1.47E-013	3.41E-012
3.58E-014	2.54E-013	9.98E-012
6.92E-014	4.82E-013	3.57E-011
1.33E-013	9.41E-013	1.32E-010
2.59E-013	1.87E-012	5.24E-010


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/3_mm_RT/data_error_deg_2_c_1em2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
1.31E-012	8.41E-012	9.95E-011
1.90E-012	1.44E-011	3.66E-010
3.36E-012	2.63E-011	1.12E-009
6.89E-012	4.74E-011	3.43E-009
1.33E-011	9.38E-011	1.34E-008
2.58E-011	1.87E-010	5.24E-008


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/4_mm_BDM/data_error_deg_4_c_1e0.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
3.81E-015	2.52E-014	4.54E-013
4.64E-015	3.28E-014	1.32E-012
4.55E-015	4.65E-014	4.35E-012
5.62E-015	7.91E-014	1.53E-011
9.04E-015	1.42E-013	5.54E-011
1.59E-014	2.69E-013	2.10E-010


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/4_mm_BDM/data_error_deg_4_c_1e1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
4.54E-017	2.58E-016	4.59E-015
3.98E-017	3.29E-016	1.32E-014
4.69E-017	4.62E-016	4.37E-014
5.74E-017	7.94E-016	1.52E-013
9.09E-017	1.42E-015	5.55E-013
1.60E-016	2.68E-015	2.10E-012


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/4_mm_BDM/data_error_deg_4_c_1e2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
4.21E-019	2.72E-018	4.66E-017
4.13E-019	3.19E-018	1.32E-016
4.26E-019	4.68E-018	4.35E-016
5.39E-019	7.91E-018	1.52E-015
9.04E-019	1.42E-017	5.55E-015
1.59E-018	2.69E-017	2.10E-014


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/4_mm_BDM/data_error_deg_4_c_1em1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
4.18E-013	2.65E-012	4.71E-011
4.66E-013	3.17E-012	1.32E-010
4.33E-013	4.77E-012	4.37E-010
5.36E-013	7.90E-012	1.52E-009
9.00E-013	1.42E-011	5.54E-009
1.59E-012	2.69E-011	2.10E-008


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/4_mm_BDM/data_error_deg_4_c_1em2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
4.62E-011	2.79E-010	4.48E-009
3.60E-011	3.37E-010	1.32E-008
4.53E-011	4.72E-010	4.37E-008
5.56E-011	7.90E-010	1.52E-007
9.14E-011	1.42E-009	5.55E-007
1.59E-010	2.68E-009	2.10E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/4_mm_BDM/data_error_deg_7_c_1e0.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
7.19E-011	2.88E-010	4.40E-009
8.16E-011	2.93E-010	7.29E-009
9.74E-011	3.15E-010	1.46E-008
1.29E-010	3.49E-010	3.06E-008
1.49E-010	4.01E-010	6.84E-008


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/4_mm_BDM/data_error_deg_7_c_1e1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
5.47E-013	2.51E-012	3.81E-011
8.10E-013	2.76E-012	6.97E-011
1.03E-012	3.26E-012	1.48E-010
1.30E-012	3.38E-012	2.96E-010
1.48E-012	4.00E-012	6.88E-010


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/4_mm_BDM/data_error_deg_7_c_1e2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
6.48E-015	2.71E-014	3.99E-013
8.03E-015	2.92E-014	7.35E-013
9.98E-015	3.16E-014	1.46E-012
1.30E-014	3.43E-014	3.03E-012
1.51E-014	4.04E-014	6.90E-012


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/4_mm_BDM/data_error_deg_7_c_1em1.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
3.75E-009	2.44E-008	3.63E-007
8.09E-009	2.71E-008	6.71E-007
1.06E-008	3.19E-008	1.47E-006
1.32E-008	3.44E-008	3.00E-006
1.48E-008	3.98E-008	6.82E-006


==> 1_figure/1_dealii/1_error_evolution/2_magnitude/5_u_1_over_c_x_m_0p5_square_p_same_for_y/4_mm_BDM/data_error_deg_7_c_1em2.txt <==
||e_p||_L2	||e_u||_L2	||e_u||_H1semi
5.32E-007	2.41E-006	3.50E-005
7.71E-007	2.96E-006	7.41E-005
9.72E-007	3.08E-006	1.43E-004
1.26E-006	3.35E-006	2.94E-004
1.50E-006	4.05E-006	6.90E-004


==> 1_figure/1_dealii/1_error_evolution/3_components/0_u_1_over_c_x_m_0p5_square_p_y_same/0_sm/data_error_hessian_0_sm.txt <==
u_xx	u_xy	u_yx	u_yy	delta u
1.70E-15	1.43E-15	1.43E-15	2.02E-15	2.62E-15
8.12E-15	4.51E-15	4.51E-15	3.30E-15	8.44E-15
3.34E-14	1.62E-14	1.62E-14	1.67E-14	3.70E-14
1.21E-13	6.84E-14	6.84E-14	7.70E-14	1.45E-13
4.81E-13	2.97E-13	2.97E-13	3.24E-13	5.87E-13
1.98E-12	1.22E-12	1.22E-12	1.23E-12	2.37E-12


==> 1_figure/1_dealii/1_error_evolution/3_components/0_u_1_over_c_x_m_0p5_square_p_y_same/1_mm_rt/data_error_hessian_1_mm_rt.txt <==
v_1x	v_1y	v_2x	v_2y	hdiv_error_v
7.67E-15	8.24E-15	3.62E-15	7.73E-15	4.18E-15
2.42E-14	3.09E-14	1.11E-14	2.41E-14	7.30E-15
7.61E-14	8.99E-14	4.51E-14	7.55E-14	1.40E-14
2.88E-13	3.10E-13	1.85E-13	2.87E-13	2.71E-14
1.15E-12	1.22E-12	7.72E-13	1.14E-12	5.38E-14
4.46E-12	4.75E-12	3.12E-12	4.46E-12	1.06E-13


==> 1_figure/1_dealii/1_error_evolution/3_components/0_u_1_over_c_x_m_0p5_square_p_y_same/2_mm_bdm/data_error_hessian_2_mm_bdm.txt <==
v_1x	v_1y	v_2x	v_2y	hdiv_error_v
4.60E-015	9.33E-015	6.55E-015	4.40E-015	2.24E-015
1.41E-014	3.14E-014	1.40E-014	1.42E-014	3.47E-015
4.35E-014	1.08E-013	4.28E-014	4.34E-014	5.99E-015
1.31E-013	3.37E-013	1.46E-013	1.31E-013	1.22E-014
3.94E-013	1.09E-012	5.58E-013	3.94E-013	2.39E-014
1.10E-012	3.37E-012	2.14E-012	1.10E-012	4.83E-014


==> 1_figure/1_dealii/1_error_evolution/3_components/1_u_exp_m_x_m_0p5_square_y_same/0_sm/data_error_hessian_0_sm.txt <==
u_xx	u_xy	u_yx	u_yy	delta u
3.48E-01	1.91E-02	1.91E-02	3.49E-01	4.98E-01
1.79E-01	4.64E-03	4.64E-03	1.79E-01	2.55E-01
9.04E-02	1.14E-03	1.14E-03	9.04E-02	1.28E-01
4.53E-02	2.82E-04	2.82E-04	4.53E-02	6.41E-02
2.27E-02	7.01E-05	7.01E-05	2.27E-02	3.20E-02
1.13E-002	1.75E-005	1.75E-005	1.13E-002	1.60E-002


==> 1_figure/1_dealii/1_error_evolution/3_components/1_u_exp_m_x_m_0p5_square_y_same/1_mm_rt/data_error_hessian_1_mm_rt.txt <==
v_1x	v_1y	v_2x	v_2y	hdiv_error_v
1.41E-002	1.67E-002	1.68E-002	1.43E-002	2.32E-002
1.77E-003	4.33E-003	4.34E-003	1.78E-003	2.92E-003
2.22E-004	1.09E-003	1.09E-003	2.23E-004	3.66E-004
2.77E-005	2.74E-004	2.74E-004	2.78E-005	4.58E-005
3.47E-006	6.85E-005	6.85E-005	3.47E-006	5.73E-006
4.34E-007	1.71E-005	1.71E-005	4.34E-007	7.16E-007


==> 1_figure/1_dealii/1_error_evolution/3_components/1_u_exp_m_x_m_0p5_square_y_same/2_mm_bdm/data_error_hessian_2_mm_bdm.txt <==
v_1x	v_1y	v_2x	v_2y	hdiv_error_v
1.23E-001	3.74E-002	2.91E-002	1.17E-001	1.78E-001
3.16E-002	7.61E-003	6.40E-003	3.09E-002	4.60E-002
7.93E-003	1.71E-003	1.55E-003	7.84E-003	1.16E-002
1.98E-003	4.03E-004	3.84E-004	1.97E-003	2.90E-003
4.95E-004	9.77E-005	9.54E-005	4.94E-004	7.25E-004
1.24E-004	2.41E-005	2.38E-005	1.24E-004	1.81E-004


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/0_pois/0_u_x_m_0p5_square/0_sm/0_alpha_R/0_original/data_summary_alpha_R.txt <==
u	u_x	u_xx
1.00E-18	5.00E-18	1.00E-16
1.00E-18	5.00E-18	2.00E-16
1.00E-18	5.00E-18	2.00E-16
1.00E-18	5.00E-18	1.00E-16


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/0_pois/0_u_x_m_0p5_square/0_sm/0_alpha_R/1_processed/data_summary_alpha_R.txt <==
u	u_x	u_xx
8.4E-18	4.2E-17	8.4E-16
8.4E-18	4.2E-17	1.7E-15
8.4E-18	4.2E-17	1.7E-15
8.4E-18	4.2E-17	8.4E-16


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/0_pois/0_u_x_m_0p5_square/0_sm/1_beta_R/data_summary_beta_R.txt <==
u	u_x	u_xx
2.00	2.00	2.00
2.00	2.00	2.00
2.00	2.00	2.00
1.80	1.80	2.00


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/0_pois/1_u_exp_m_x_m_0p5_square/0_sm/0_alpha_R/0_original/data_summary_alpha_R.txt <==
u	u_x	u_xx
2.00E-17	1.00E-16	5.00E-16
2.00E-17	1.00E-16	5.00E-15
2.00E-17	1.00E-16	2.00E-15
2.00E-18	5.00E-18	1.00E-15


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/0_pois/1_u_exp_m_x_m_0p5_square/0_sm/1_beta_R/data_summary_beta_R.txt <==
u	u_x	u_xx
2.00	2.00	2.00
2.00	2.00	2.00
2.00	2.00	2.00
2.00	2.00	2.00


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/1_diff/0_u_x_m_0p5_square/0_sm/0_alpha_R/0_original/data_summary_alpha_R.txt <==
u	u_x	u_xx
1.00E-18	5.00E-18	1.00E-16
2.00E-18	1.00E-17	1.00E-16
2.00E-18	1.00E-17	1.00E-16


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/1_diff/0_u_x_m_0p5_square/0_sm/0_alpha_R/1_processed/data_summary_alpha_R.txt <==
u	u_x	u_xx
8.4E-18	4.2E-17	8.4E-16
1.7E-17	8.4E-17	8.4E-16


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/1_diff/0_u_x_m_0p5_square/0_sm/1_beta_R/data_summary_beta_R.txt <==
u	u_x	u_xx
1.80	1.80	2.00
1.50	1.50	2.00


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/1_diff/1_u_exp_m_x_m_0p5_square/0_sm/0_alpha_R/0_original/data_summary_alpha_R.txt <==
u	u_x	u_xx
2.00E-18	2.00E-18	5.00E-16
2.00E-17	1.00E-16	5.00E-16


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/1_diff/1_u_exp_m_x_m_0p5_square/0_sm/1_beta_R/data_summary_beta_R.txt <==
u	u_x	u_xx
2.00	2.00	2.00
1.50	1.50	2.00


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/2_helm/0_u_x_m_0p5_square/0_sm/0_alpha_R/0_original/data_summary_alpha_R.txt <==
u	u_x	u_xx
5.00E-19	1.00E-18	1.00E-16
5.00E-19	1.00E-18	1.00E-16
1.00E-18	1.00E-17	1.00E-16
2.00E-18	1.00E-17	1.00E-16
2.00E-18	1.00E-17	1.00E-16
2.00E-18	1.00E-17	1.00E-16


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/2_helm/0_u_x_m_0p5_square/0_sm/0_alpha_R/1_processed/data_summary_alpha_R.txt <==
u	u_x	u_xx
8.4E-18	4.2E-17	8.4E-16
4.2E-18	1.7E-17	8.4E-16
4.2E-18	1.7E-17	8.4E-16


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/2_helm/0_u_x_m_0p5_square/0_sm/1_beta_R/data_summary_beta_R.txt <==
u	u_x	u_xx
2.00	2.00	2.00
2.00	2.00	2.00
2.00	2.00	2.00


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/2_helm/1_u_exp_m_x_m_0p5_square/0_sm/0_alpha_R/0_original/data_summary_alpha_R.txt <==
u	u_x	u_xx
2.00E-17	1.00E-16	5.00E-16
1.00E-17	2.00E-17	5.00E-16
1.00E-17	2.00E-17	5.00E-16


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/1d/2_helm/1_u_exp_m_x_m_0p5_square/0_sm/1_beta_R/data_summary_beta_R.txt <==
u	u_x	u_xx
2.00	2.00	2.00
2.00	2.00	2.00
2.00	2.00	2.00


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/2d/0_pois/1_u_exp_m_x_m_0p5_square_p_y_same/0_sm/0_alpha_R/0_original/data_summary_alpha_R.txt <==
u	\nabla u	H u
5.00E-17	2.00E-16	2.00E-15


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/2d/0_pois/1_u_exp_m_x_m_0p5_square_p_y_same/0_sm/1_beta_R/data_summary_beta_R.txt <==
u	\nabla u	H u
1.00	1.00	1.00


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/2d/1_diff/1_u_exp_m_x_m_0p5_square_p_y_same/0_sm/0_alpha_R/0_original/data_summary_alpha_R.txt <==
u	\nabla u	H u
2.00E-17	1.00E-16	2.00E-15


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/2d/1_diff/1_u_exp_m_x_m_0p5_square_p_y_same/0_sm/1_beta_R/data_summary_beta_R.txt <==
u	\nabla u	H u
0.75	0.75	1.00


==> 1_figure/1_dealii/2_alpha_R_beta_R_summary/Readme.txt <==


Using this file, we can either only plotting the results using the OS method or comparing the results using the OS method and the MS method.
The latest version is for the latter.

The following parameters vary when plotting the figures.
    - id_plot_type
    - id_dimension
    - id_problem_type
    - id_case_start, id_case_end


For alpha_R, it is in the folder "0_original" using the OS method and the folder "1_processed" using the PRED+ method.




* When plotting the triangle for the slope, the data is based on Poisson problems because the slopes for Poisson problems are always 2 in 1d and 1 in 2d.



For plotting the results using the OS method, we refer to the version on Dec. 21, 2021. In that file, id_plot_type should be selected to be 0.





==> 1_figure/1_dealii/3_relative_change_x_to_b/data_relative_change_Helm_d_0_1d_dbc.txt <==
n_dofs	condition_number	1.00E-16	1.00E-02	1.00E+00
5	4.22E+00	2.18E+00	2.28E+00	2.28E+00
9	4.32E+00	2.01E+00	2.08E+00	2.08E+00
17	4.34E+00	1.95E+00	1.93E+00	1.93E+00
33	4.35E+00	1.84E+00	1.83E+00	1.83E+00
65	4.35E+00	1.77E+00	1.77E+00	1.77E+00
129	4.35E+00	1.73E+00	1.74E+00	1.74E+00
257	4.35E+00	1.72E+00	1.72E+00	1.72E+00
513	4.35E+00	1.71E+00	1.71E+00	1.71E+00


==> 1_figure/1_dealii/3_relative_change_x_to_b/data_relative_change_Pois_bench_1d_dbc.txt <==
n_dofs	condition_number	1.00E-16	1.00E-02	1.00E+00
5	7.24E+00	1.74E+01	1.43E+00	1.43E+00
9	3.31E+01	1.43E+01	3.99E+00	3.99E+00
17	1.37E+02	1.09E+01	1.18E+01	1.18E+01
33	5.52E+02	4.26E+01	3.41E+01	3.41E+01
65	2.21E+03	1.70E+02	9.77E+01	9.77E+01
129	8.93E+03	2.65E+02	2.79E+02	2.79E+02
257	3.48E+04	6.76E+02	7.88E+02	7.88E+02
513	1.47E+05	2.38E+03	2.25E+03	2.25E+03


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/0_all_equations/1_sm/alpha_R_var_L2_ndofs.txt <==
||u||_2	u	\nabla u	\Delta u
9.25E-01	2.00E-17	2.00E-016	2.00E-015
1.12E+003	2.00E-014	1.00E-013	2.00E-012
1.12E+001	2.00E-016	1.00E-015	2.00E-014
1.12E-001	2.00E-018	1.00E-017	2.00E-016
1.12E-003	2.00E-020	1.00E-019	2.00E-018
1.12E-005	2.00E-022	1.00E-021	2.00E-020
1.08E+000	2.00E-017	2.00E-016	1.00E-015
1.12E-001	2.00E-018	1.00E-017	1.00E-016


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/0_all_equations/2_mm_PPdisc/alpha_R_var_L2_ndofs.txt <==
||u||_2	||\nabla u||_2	u	\nabla u	\Delta u
4.5E-01	1.2E+00	2.00E-017	1.00E-016	2.00E-016
4.4E-01	1.2E+00	2.00E-017	1.00E-016	2.00E-016
7.3E-01	1.2E+00	2.00E-017	1.00E-016	2.00E-016
1.0E+02	1.2E+00	2.00E-015	1.00E-014	2.00E-014
1.0E+04	1.2E+00	2.00E-013	1.00E-012	2.00E-012
1.0E+04	2.0E+02	2.00E-013	1.00E-012	5.00E-012
9.3E-01	5.0E-01	1.00E-017	1.00E-016	5.00E-016
1.12E+003	5.77E+003	1.00E-014	1.00E-013	5.00E-013
1.12E+001	5.77E+001	1.00E-016	1.00E-015	5.00E-015
1.12E-001	5.77E-001	1.00E-018	1.00E-017	5.00E-017
1.12E-003	5.77E-003	1.00E-020	1.00E-019	5.00E-019
1.12E-005	5.77E-005	1.00E-022	1.00E-021	5.00E-021
1.08E+000	5.77E-001	1.00E-017	1.00E-016	5.00E-016
1.12E-001	5.77E-001	1.00E-018	1.00E-017	5.00E-017


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/0_all_equations/3_mm_RT/alpha_R_var_L2_ndofs.txt <==
||u||_2	||\nabla u||_2	u	\nabla u	\Delta u
4.5E-01	1.2E+00	2.00E-017	2.00E-016	2.00E-016
4.4E-01	1.2E+00	2.00E-017	2.00E-016	2.00E-016
7.3E-01	1.2E+00	4.00E-017	2.00E-016	2.00E-016
1.0E+02	1.2E+00	5.00E-015	3.00E-014	4.00E-014
1.0E+04	1.2E+00	5.00E-013	3.00E-012	4.00E-012
1.0E+04	2.0E+02	4.00E-13	2.00E-12	5.00E-12
9.3E-01	5.0E-01	1.00E-16	1.00E-15	1.00E-14
1.12E+003	5.77E+003	2.00E-014	4.00E-013	5.00E-013
1.12E+001	5.77E+001	2.00E-016	4.00E-015	5.00E-015
1.12E-001	5.77E-001	2.00E-018	4.00E-017	5.00E-017
1.12E-003	5.77E-003	2.00E-020	4.00E-019	5.00E-019
1.12E-005	5.77E-005	2.00E-022	4.00E-021	5.00E-021


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/2_u_1_over_c_x_m_0p5_square/1_sm/alpha_R_var_L2_ncond.txt <==
||u||_2	u	\nabla u	\Delta u
1.12E+003	2.00E-014	1.00E-013	2.00E-012
1.12E+001	2.00E-016	1.00E-015	2.00E-014
1.12E-001	2.00E-018	1.00E-017	2.00E-016
1.12E-003	2.00E-020	1.00E-019	2.00E-018
1.12E-005	2.00E-022	1.00E-021	2.00E-020


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/2_u_1_over_c_x_m_0p5_square/1_sm/alpha_R_var_L2_ndofs.txt <==
||u||_2	u	\nabla u	\Delta u
1.12E+003	2.00E-014	1.00E-013	2.00E-012
1.12E+001	2.00E-016	1.00E-015	2.00E-014
1.12E-001	2.00E-018	1.00E-017	2.00E-016
1.12E-003	2.00E-020	1.00E-019	2.00E-018
1.12E-005	2.00E-022	1.00E-021	2.00E-020


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/2_u_1_over_c_x_m_0p5_square/2_mm_PPdisc/alpha_R_var_L2_ncond.txt <==
||u||_2	||\nabla u||_2	u	\nabla u	\Delta u
1.12E+003	5.77E+003	1.00E-016	1.00E-015	5.00E-017
1.12E+001	5.77E+001	1.00E-018	1.00E-017	5.00E-019
1.12E-001	5.77E-001	1.00E-020	1.00E-019	5.00E-021
1.12E-003	5.77E-003	1.00E-022	1.00E-021	5.00E-023
1.12E-005	5.77E-005	1.00E-024	1.00E-023	5.00E-025


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/2_u_1_over_c_x_m_0p5_square/2_mm_PPdisc/alpha_R_var_L2_ndofs.txt <==
||u||_2	||\nabla u||_2	u	\nabla u	\Delta u
1.12E+003	5.77E+003	1.00E-014	1.00E-013	5.00E-013
1.12E+001	5.77E+001	1.00E-016	1.00E-015	5.00E-015
1.12E-001	5.77E-001	1.00E-018	1.00E-017	5.00E-017
1.12E-003	5.77E-003	1.00E-020	1.00E-019	5.00E-019
1.12E-005	5.77E-005	1.00E-022	1.00E-021	5.00E-021


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/2_u_1_over_c_x_m_0p5_square/3_mm_RT/alpha_R_var_L2_ndofs.txt <==
||u||_2	||\nabla u||_2	u	\nabla u	\Delta u
1.12E+003	5.77E+003	2.00E-014	4.00E-013	5.00E-013
1.12E+001	5.77E+001	2.00E-016	4.00E-015	5.00E-015
1.12E-001	5.77E-001	2.00E-018	4.00E-017	5.00E-017
1.12E-003	5.77E-003	2.00E-020	4.00E-019	5.00E-019
1.12E-005	5.77E-005	2.00E-022	4.00E-021	5.00E-021


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/4_u_x_square_m_c_square/2_mm_PPdisc/alpha_R_var_L2_ndofs.txt <==
||u||_2	||\nabla u||_2	u	\nabla u	\Delta u
4.5E-01	1.2E+00	2.00E-017	1.00E-016	2.00E-016
4.4E-01	1.2E+00	2.00E-017	1.00E-016	2.00E-016
7.3E-01	1.2E+00	2.00E-017	1.00E-016	2.00E-016
1.0E+02	1.2E+00	2.00E-015	1.00E-014	2.00E-014
1.0E+04	1.2E+00	2.00E-013	1.00E-012	2.00E-012


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/4_u_x_square_m_c_square/3_mm_RT/alpha_R_var_L2_ndofs.txt <==
||u||_2	||\nabla u||_2	u	\nabla u	\Delta u
4.5E-01	1.2E+00	2.00E-017	2.00E-016	2.00E-016
4.4E-01	1.2E+00	2.00E-017	2.00E-016	2.00E-016
7.3E-01	1.2E+00	4.00E-017	2.00E-016	2.00E-016
1.0E+02	1.2E+00	5.00E-015	3.00E-014	4.00E-014
1.0E+04	1.2E+00	5.00E-013	3.00E-012	4.00E-012


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/5_u_1_over_c_x_m_0p5_square_p_same_for_y/1_sm/alpha_R_var_L2_ndofs.txt <==
||u||_2	u	\nabla u	\Delta u
1.97E+003	4.00E-014	2.00E-013	4.00E-012
1.97E+001	4.00E-016	2.00E-015	4.00E-014
1.97E-001	4.00E-018	2.00E-017	4.00E-016
1.97E-003	4.00E-020	2.00E-019	4.00E-018
1.97E-005	4.00E-022	2.00E-021	4.00E-020


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/5_u_1_over_c_x_m_0p5_square_p_same_for_y/3_mm_RT/alpha_R_var_L2_ndofs.txt <==
||u||_2	||\nabla u||_2	u	\nabla u	\Delta u
1.97E+003	8.16E+003	1.40E-013	7.00E-013	7.00E-013
1.97E+001	8.16E+001	1.40E-015	7.00E-015	7.00E-015
1.97E-001	8.16E-001	1.40E-017	7.00E-017	7.00E-017
1.97E-003	8.16E-003	1.40E-019	7.00E-019	7.00E-019
1.97E-005	8.16E-005	1.40E-021	7.00E-021	7.00E-021


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/5_u_1_over_c_x_m_0p5_square_p_same_for_y/4_mm_BDM/alpha_R_var_L2_ndofs.txt <==
||u||_2	||\nabla u||_2	u	\nabla u	\Delta u
1.97E+003	8.16E+003	7.00E-013	8.00E-012	2.00E-011
1.97E+001	8.16E+001	7.00E-015	8.00E-014	2.00E-013
1.97E-001	8.16E-001	7.00E-017	8.00E-016	2.00E-015
1.97E-003	8.16E-003	7.00E-019	8.00E-018	2.00E-017
1.97E-005	8.16E-005	7.00E-021	8.00E-020	2.00E-019


==> 1_figure/1_dealii/4_alpha_R_against_u_L2/5_u_1_over_c_x_m_0p5_square_p_same_for_y/Readme.txt <==


geometry: unit square
boundary: leftright_Diri_other_Neum
refinement: global
solution: (c^(-1)*(x-0.5))^2+(c^(-1)*(y-0.5))^2
scaling? no


==> 1_figure/1_dealii/6_l2_norm_u_u_x/l2_norm_1_u_1_over_c_x_m_0p5_square_p_1_over_c_y_m_0p5_square.txt <==
c	||u||2	||\nabla u||2
1.0E-02	1.97E+003	8.16E+003
1.0E-01	1.97E+001	8.16E+001
1.0E+00	1.97E-001	8.16E-001
1.0E+01	1.97E-003	8.16E-003
1.0E+02	1.97E-005	8.16E-005


==> 1_figure/1_dealii/6_l2_norm_u_u_x/l2_norm_2_u_x_square_m_c_square.txt <==
c	||u||2	||u_x||2
1.0E-02	4.5E-01	1.2E+00
1.0E-01	4.4E-01	1.2E+00
1.0E+00	7.3E-01	1.2E+00
1.0E+01	1.0E+02	1.2E+00
1.0E+02	1.0E+04	1.2E+00


==> 1_figure/1_dealii/6_l2_norm_u_u_x/l2_norm_3_u_cx_plus_100_square.txt <==
c	||u||2	||u_x||2
1.0E-02	1.0E+04	2.0E+00
1.0E-01	1.0E+04	2.0E+01
1.0E+00	1.0E+04	2.0E+02
1.0E+01	1.1E+04	2.1E+03
1.0E+02	2.5E+04	3.1E+04


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/0_std/0_abs/data_Pois_SM_abs.txt <==
node number	u_double	u_float	du_double	du_float	ddu_double	ddu_float
3	1.57E-003	1.57E-003	2.43E-002	2.43E-002	3.77E-001	3.77E-001
5	2.02E-004	2.02E-004	6.26E-003	6.26E-003	1.94E-001	1.94E-001
9	2.55E-005	2.53E-005	1.58E-003	1.58E-003	9.78E-002	9.78E-002
17	3.19E-006	7.14E-006	3.95E-004	3.96E-004	4.90E-002	4.90E-002
33	3.99E-007	2.66E-005	9.88E-005	1.30E-004	2.45E-002	2.45E-002
65	4.98E-008	1.06E-004	2.47E-005	3.37E-004	1.22E-002	1.22E-002
129	6.23E-009	4.26E-004	6.18E-006	1.34E-003	6.12E-003	6.14E-003
257	7.79E-010	1.71E-003	1.54E-006	5.38E-003	3.06E-003	3.26E-003
513	9.93E-011	6.86E-003	3.86E-007	2.17E-002	1.53E-003	2.48E-003
1025	8.07E-011	2.81E-002	9.65E-008	8.87E-002	7.66E-004	1.77E-002
2049	3.18E-010	1.25E-001	2.42E-008	3.93E-001	3.83E-004	2.37E-002
4097	1.27E-009	8.83E-001	7.24E-009	2.78E+000	1.91E-004	1.48E-001
8193	2.97E-009	1.70E+000	9.49E-009	5.38E+000	9.57E-005	3.81E-001
16385	2.04E-008	2.36E+000	6.43E-008	2.05E+001	4.79E-005	1.05E+000
32769	8.12E-008	1.15E+000	2.56E-007	1.15E+001	2.40E-005	2.96E+000
65537	3.25E-007	1.36E+000	1.02E-006	3.49E+001	1.36E-005	8.36E+000
131073	1.30E-006	0	4.10E-006	0	2.62E-005	0
262145	5.21E-006	0	1.64E-005	0	1.02E-004	0
524289	2.11E-005	0	6.65E-005	0	4.09E-004	0
1048577	8.39E-005	0	2.65E-004	0	1.64E-003	0
2097153	3.34E-004	0	1.06E-003	0	6.55E-003	0
4194305	1.34E-003	0	4.22E-003	0	2.62E-002	0


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/0_std/0_abs/data_error_2ndd.txt <==
ddu_double	ddu_float
3.77E-001	3.77E-001
1.94E-001	1.94E-001
9.78E-002	9.78E-002
4.90E-002	4.90E-002
2.45E-002	2.45E-002
1.22E-002	1.22E-002
6.12E-003	6.14E-003
3.06E-003	3.26E-003
1.53E-003	2.48E-003
7.66E-004	1.77E-002
3.83E-004	2.37E-002
1.91E-004	1.48E-001
9.57E-005	3.81E-001
4.79E-005	1.05E+000
2.40E-005	2.96E+000
1.36E-005	8.36E+000
2.62E-005	0
1.02E-004	0
4.09E-004	0
1.64E-003	0
6.55E-003	0
2.62E-002	0


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/0_std/0_abs/data_error_grad.txt <==
du_double	du_float
2.43E-002	2.43E-002
6.26E-003	6.26E-003
1.58E-003	1.58E-003
3.95E-004	3.96E-004
9.88E-005	1.30E-004
2.47E-005	3.37E-004
6.18E-006	1.34E-003
1.54E-006	5.38E-003
3.86E-007	2.17E-002
9.65E-008	8.87E-002
2.42E-008	3.93E-001
7.24E-009	2.78E+000
9.49E-009	5.38E+000
6.43E-008	2.05E+001
2.56E-007	1.15E+001
1.02E-006	3.49E+001
4.10E-006	0
1.64E-005	0
6.65E-005	0
2.65E-004	0
1.06E-003	0
4.22E-003	0


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/0_std/0_abs/data_error_solu.txt <==
u_double	u_float
1.57E-003	1.57E-003
2.02E-004	2.02E-004
2.55E-005	2.53E-005
3.19E-006	7.14E-006
3.99E-007	2.66E-005
4.98E-008	1.06E-004
6.23E-009	4.26E-004
7.79E-010	1.71E-003
9.93E-011	6.86E-003
8.07E-011	2.81E-002
3.18E-010	1.25E-001
1.27E-009	8.83E-001
2.97E-009	1.70E+000
2.04E-008	2.36E+000
8.12E-008	1.15E+000
3.25E-007	1.36E+000
1.30E-006	0
5.21E-006	0
2.11E-005	0
8.39E-005	0
3.34E-004	0
1.34E-003	0


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/0_std/1_rel/data_Pois_SM_rela_2ndd.txt <==
node number	rela_d2u_P1	rela_d2u_P2	rela_d2u_P3	rela_d2u_P4	rela_d2u_P5	rela_d2u_P6
3	0	2.35E-001	5.29E-002	4.04E-003	2.38E-004	0
5	0	1.21E-001	1.35E-002	4.95E-004	3.11E-005	0
9	0	6.10E-002	3.40E-003	6.92E-005	5.73E-005	0
17	0	3.06E-002	8.95E-004	8.13E-005	2.33E-004	0
33	0	1.53E-002	5.49E-004	3.38E-004	8.95E-004	0
65	0	7.65E-003	1.74E-003	1.31E-003	3.54E-003	0
129	0	3.83E-003	6.78E-003	5.17E-003	1.41E-002	0
257	0	2.03E-003	2.72E-002	2.07E-002	5.63E-002	0
513	0	1.55E-003	1.10E-001	8.30E-002	2.22E-001	0
1025	0	1.10E-002	4.58E-001	3.36E-001	8.38E-001	0
2049	0	1.48E-002	2.22E+000	1.41E+000	2.78E+000	0
4097	0	9.22E-002	1.72E+002	7.10E+000	7.31E+000	0
8193	0	2.38E-001	1.73E+001	1.72E+002	1.83E+001	0
16385	0	6.57E-001	6.64E+001	5.45E+001	5.03E+001	0
32769	0	1.85E+000	0	0	0	0
65537	0	5.22E+000	0	0	0	0
131073	0	0	0	0	0	0
262145	0	0	0	0	0	0
524289	0	0	0	0	0	0
1048577	0	0	0	0	0	0
2097153	0	0	0	0	0	0
4194305	0	0	0	0	0	0


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/0_std/1_rel/data_Pois_SM_rela_2ndd_double.txt <==
P1	P2	P3	P4	P5	P6
0.00E+000	2.35E-001	5.29E-002	4.05E-003	2.34E-004	3.31E-005
0.00E+000	1.21E-001	1.35E-002	4.96E-004	1.59E-005	9.79E-007
0.00E+000	6.10E-002	3.39E-003	6.19E-005	1.00E-006	3.04E-008
0.00E+000	3.06E-002	8.49E-004	7.74E-006	6.27E-008	9.51E-010
0.00E+000	1.53E-002	2.12E-004	9.67E-007	3.92E-009	3.59E-011
0.00E+000	7.65E-003	5.31E-005	1.21E-007	2.69E-010	6.88E-011
0.00E+000	3.82E-003	1.33E-005	1.51E-008	2.03E-010	2.96E-010
0.00E+000	1.91E-003	3.32E-006	1.96E-009	8.89E-010	1.16E-009
0.00E+000	9.56E-004	8.30E-007	2.13E-009	3.51E-009	4.66E-009
0.00E+000	4.78E-004	2.07E-007	8.49E-009	1.27E-008	1.90E-008
0.00E+000	2.39E-004	5.13E-008	3.43E-008	5.77E-008	7.53E-008
0.00E+000	1.19E-004	4.05E-008	1.37E-007	2.04E-007	3.03E-007
0.00E+000	5.97E-005	1.96E-007	5.45E-007	8.12E-007	1.20E-006
0.00E+000	2.99E-005	6.44E-007	2.26E-006	3.66E-006	4.80E-006
0.00E+000	1.50E-005	3.15E-006	8.72E-006	1.30E-005	1.92E-005
0.00E+000	8.46E-006	1.26E-005	3.49E-005	5.18E-005	7.70E-005
0.00E+000	1.63E-005	5.05E-005	1.44E-004	2.07E-004	3.08E-004
0.00E+000	6.38E-005	1.65E-004	5.58E-004	8.28E-004	1.23E-003
0.00E+000	2.55E-004	6.61E-004	2.23E-003	3.32E-003	4.93E-003
0.00E+000	1.02E-003	3.23E-003	9.26E-003	1.33E-002	1.97E-002
0.00E+000	4.09E-003	1.29E-002	3.59E-002	5.27E-002	7.87E-002
0.00E+000	1.64E-002	5.18E-002	1.45E-001	2.09E-001	3.12E-001


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/0_std/1_rel/data_Pois_SM_rela_grad.txt <==
node number	rela_du_P1	rela_du_P2	rela_du_P3	rela_du_P4	rela_du_P5	rela_du_P6
3	4.63E-001	4.88E-002	6.55E-003	6.20E-004	4.41E-005	0
5	2.32E-001	1.25E-002	8.37E-004	3.83E-005	8.74E-006	0
9	1.16E-001	3.16E-003	1.07E-004	6.44E-006	3.13E-005	0
17	5.79E-002	7.93E-004	8.10E-005	2.34E-005	1.25E-004	0
33	2.90E-002	2.60E-004	3.20E-004	9.31E-005	4.96E-004	0
65	1.45E-002	6.74E-004	1.28E-003	3.71E-004	1.98E-003	0
129	7.24E-003	2.69E-003	5.12E-003	1.48E-003	7.93E-003	0
257	3.62E-003	1.08E-002	2.05E-002	5.93E-003	3.16E-002	0
513	1.81E-003	4.34E-002	8.30E-002	2.38E-002	1.24E-001	0
1025	9.05E-004	1.78E-001	3.48E-001	9.64E-002	4.65E-001	0
2049	4.52E-004	7.88E-001	1.72E+000	4.07E-001	1.48E+000	0
4097	2.26E-004	5.56E+000	1.39E+002	2.10E+000	3.32E+000	0
8193	1.13E-004	1.08E+001	8.09E+000	5.27E+001	5.08E+000	0
16385	5.66E-005	4.10E+001	1.43E+001	8.31E+000	6.84E+000	0
32769	2.83E-005	2.31E+001	0	0	0	0
65537	1.41E-005	7.00E+001	0	0	0	0
131073	7.07E-006	0	0	0	0	0
262145	0	0	0	0	0	0
524289	0	0	0	0	0	0
1048577	0	0	0	0	0	0
2097153	0	0	0	0	0	0
4194305	0	0	0	0	0	0


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/0_std/1_rel/data_Pois_SM_rela_grad_double.txt <==
P1	P2	P3	P4	P5	P6
4.63E-001	4.88E-002	6.55E-003	6.20E-004	4.41E-005	4.37E-006
2.32E-001	1.25E-002	8.37E-004	3.82E-005	1.51E-006	6.42E-008
1.16E-001	3.16E-003	1.05E-004	2.39E-006	4.76E-008	9.98E-010
5.79E-002	7.92E-004	1.31E-005	1.49E-007	1.49E-009	1.56E-011
2.90E-002	1.98E-004	1.64E-006	9.34E-009	4.69E-011	3.31E-012
1.45E-002	4.95E-005	2.05E-007	5.84E-010	1.44E-011	1.32E-011
7.24E-003	1.24E-005	2.57E-008	6.81E-011	5.76E-011	5.26E-011
3.62E-003	3.09E-006	3.21E-009	2.30E-010	2.73E-010	2.11E-010
1.81E-003	7.74E-007	4.03E-010	9.19E-010	1.11E-009	8.45E-010
9.05E-004	1.93E-007	1.69E-010	3.67E-009	3.69E-009	3.35E-009
4.52E-004	4.84E-008	5.64E-009	1.47E-008	1.72E-008	1.34E-008
2.26E-004	1.45E-008	2.27E-008	5.86E-008	5.88E-008	5.35E-008
1.13E-004	1.90E-008	1.03E-008	2.35E-007	2.35E-007	2.14E-007
5.66E-005	1.29E-007	3.60E-007	4.73E-007	1.10E-006	8.57E-007
2.83E-005	5.14E-007	1.64E-007	3.75E-006	3.76E-006	3.43E-006
1.41E-005	2.05E-006	6.56E-007	1.50E-005	1.50E-005	1.37E-005
7.07E-006	8.22E-006	2.64E-006	3.02E-005	6.01E-005	5.48E-005
3.54E-006	3.29E-005	9.22E-005	2.40E-004	2.40E-004	2.19E-004
2.30E-006	1.33E-004	3.68E-004	9.62E-004	9.60E-004	8.75E-004
3.50E-006	5.31E-004	1.73E-004	1.92E-003	3.84E-003	3.50E-003
5.50E-006	2.11E-003	6.84E-004	1.54E-002	1.53E-002	1.40E-002
7.92E-006	8.45E-003	2.72E-003	6.22E-002	6.09E-002	5.55E-002


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/0_std/1_rel/data_Pois_SM_rela_solu.txt <==
node number	rela_u_P1	rela_u_P2	rela_u_P3	rela_u_P4	rela_u_P5	rela_u_P6
3	3.94E-002	1.69E-003	2.61E-004	8.79E-006	1.10E-006	0
5	9.87E-003	2.18E-004	1.67E-005	3.83E-007	1.39E-006	0
9	2.47E-003	2.74E-005	3.50E-006	9.36E-007	5.28E-006	0
17	6.18E-004	7.72E-006	1.36E-005	3.91E-006	2.12E-005	0
33	1.54E-004	2.87E-005	5.46E-005	1.58E-005	8.48E-005	0
65	3.86E-005	1.15E-004	2.19E-004	6.33E-005	3.39E-004	0
129	9.63E-006	4.60E-004	8.75E-004	2.53E-004	1.36E-003	0
257	2.43E-006	1.84E-003	3.51E-003	1.01E-003	5.40E-003	0
513	6.20E-007	7.42E-003	1.42E-002	4.07E-003	2.12E-002	0
1025	1.79E-007	3.04E-002	5.95E-002	1.65E-002	7.95E-002	0
2049	4.24E-008	1.35E-001	2.95E-001	6.96E-002	2.53E-001	0
4097	9.65E-009	9.55E-001	2.39E+001	3.59E-001	5.58E-001	0
8193	1.20E-008	1.84E+000	1.27E+000	9.05E+000	8.03E-001	0
16385	1.02E-009	2.55E+000	1.20E+000	1.22E+000	9.15E-001	0
32769	1.67E-009	1.24E+000	0	0	0	0
65537	2.15E-009	1.47E+000	0	0	0	0
131073	2.38E-009	0	0	0	0	0
262145	0	0	0	0	0	0
524289	0	0	0	0	0	0
1048577	0	0	0	0	0	0
2097153	0	0	0	0	0	0
4194305	0	0	0	0	0	0


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/0_std/1_rel/data_Pois_SM_rela_solu_double.txt <==
P1	P2	P3	P4	P5	P6
3.94E-002	1.69E-003	2.61E-004	8.75E-006	8.23E-007	3.43E-008
9.87E-003	2.18E-004	1.67E-005	2.68E-007	1.41E-008	2.53E-010
2.47E-003	2.75E-005	1.05E-006	8.38E-009	2.23E-010	1.96E-012
6.18E-004	3.45E-006	6.56E-008	2.62E-010	3.60E-012	1.37E-013
1.54E-004	4.31E-007	4.10E-009	8.22E-012	8.33E-013	5.65E-013
3.86E-005	5.39E-008	2.56E-010	2.48E-012	2.44E-012	2.26E-012
9.65E-006	6.74E-009	1.60E-011	9.84E-012	9.84E-012	9.00E-012
2.41E-006	8.42E-010	2.01E-012	3.94E-011	4.66E-011	3.61E-011
6.03E-007	1.07E-010	6.69E-012	1.57E-010	1.90E-010	1.45E-010
1.51E-007	8.72E-011	2.75E-011	6.27E-010	6.32E-010	5.73E-010
3.77E-008	3.44E-010	9.64E-010	2.51E-009	2.94E-009	2.29E-009
9.42E-009	1.37E-009	3.88E-009	1.00E-008	1.01E-008	9.15E-009
2.35E-009	3.21E-009	1.76E-009	4.01E-008	4.02E-008	3.66E-008
5.68E-010	2.20E-008	6.16E-008	8.09E-008	1.88E-007	1.47E-007
2.28E-010	8.78E-008	2.80E-008	6.41E-007	6.43E-007	5.86E-007
3.54E-010	3.51E-007	1.12E-007	2.57E-006	2.57E-006	2.34E-006
3.09E-010	1.40E-006	4.52E-007	5.16E-006	1.03E-005	9.37E-006
9.14E-009	5.63E-006	1.58E-005	4.11E-005	4.11E-005	3.75E-005
2.39E-007	2.28E-005	6.29E-005	1.65E-004	1.64E-004	1.50E-004
5.42E-007	9.07E-005	2.96E-005	3.28E-004	6.57E-004	5.99E-004
7.48E-007	3.61E-004	1.17E-004	2.64E-003	2.62E-003	2.39E-003
8.23E-007	1.44E-003	4.65E-004	1.06E-002	1.04E-002	9.50E-003


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/1_mix/1 abs error/2 other all double/data_Pois_MM_abs.txt <==
node number	u_double	u_float	du_double	du_float	ddu_double	ddu_float
3	1.54E-004	1.54E-004	3.15E-005	3.12E-005	1.32E-003	1.31E-003
5	9.88E-006	9.88E-006	1.07E-006	1.07E-006	8.99E-005	8.97E-005
9	6.21E-007	6.18E-007	3.38E-008	3.58E-008	5.69E-006	5.71E-006
17	3.88E-008	3.91E-008	1.06E-009	7.51E-009	3.57E-007	1.37E-006
33	2.43E-009	1.64E-008	3.31E-011	1.13E-008	2.23E-008	2.67E-006
65	1.52E-010	1.54E-008	1.03E-012	8.54E-009	1.39E-009	5.37E-006
129	9.48E-012	1.57E-008	3.26E-014	9.17E-009	8.71E-011	1.07E-005
257	5.93E-013	1.62E-008	7.34E-015	1.03E-008	5.45E-012	2.15E-005
513	3.72E-014	1.59E-008	1.13E-014	9.67E-009	5.13E-013	4.30E-005
1025	2.58E-015	1.61E-008	2.84E-014	1.02E-008	7.16E-013	8.59E-005
2049	2.83E-015	1.62E-008	3.89E-014	1.03E-008	1.48E-012	1.72E-004
4097	2.50E-015	1.61E-008	8.90E-014	1.01E-008	2.92E-012	3.44E-004
8193	4.67E-015	1.61E-008	1.54E-013	9.94E-009	5.89E-012	6.87E-004
16385	4.48E-015	1.62E-008	3.39E-013	1.02E-008	1.17E-011	1.37E-003
32769	1.28E-14	1.61E-08	6.70E-13	1.01E-08	2.35E-11	2.75E-03
65537	2.04E-14	1.61E-08	1.35E-12	1.01E-08	4.70E-11	5.50E-03
131073	3.05E-14	0	2.68E-12	0	9.43E-11	0
262145	6.02E-14	0	5.30E-12	0	1.88E-10	0
524289	1.33E-13	0	1.06E-11	0	3.77E-10	0
1048577	2.40E-13	0	2.14E-11	0	7.53E-10	0


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/1_mix/1 abs error/2 other all double/data_error_2ndd.txt <==
ddu_double	ddu_float
1.32E-003	1.31E-003
8.99E-005	8.97E-005
5.69E-006	5.71E-006
3.57E-007	1.37E-006
2.23E-008	2.67E-006
1.39E-009	5.37E-006
8.71E-011	1.07E-005
5.45E-012	2.15E-005
5.13E-013	4.30E-005
7.16E-013	8.59E-005
1.48E-012	1.72E-004
2.92E-012	3.44E-004
5.89E-012	6.87E-004
1.17E-011	1.37E-003
2.35E-11	2.75E-03
4.70E-11	5.50E-03
9.43E-11	0
1.88E-10	0
3.77E-10	0
7.53E-10	0


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/1_mix/1 abs error/2 other all double/data_error_grad.txt <==
du_double	du_float
3.15E-005	3.12E-005
1.07E-006	1.07E-006
3.38E-008	3.58E-008
1.06E-009	7.51E-009
3.31E-011	1.13E-008
1.03E-012	8.54E-009
3.26E-014	9.17E-009
7.34E-015	1.03E-008
1.13E-014	9.67E-009
2.84E-014	1.02E-008
3.89E-014	1.03E-008
8.90E-014	1.01E-008
1.54E-013	9.94E-009
3.39E-013	1.02E-008
6.70E-13	1.01E-08
1.35E-12	1.01E-08
2.68E-12	0
5.30E-12	0
1.06E-11	0
2.14E-11	0


==> 1_figure/1_dealii/7_float_precision/1_float_matrix_rhs_default_solution/1_mix/1 abs error/2 other all double/data_error_solu.txt <==
u_double	u_float
1.54E-004	1.54E-004
9.88E-006	9.88E-006
6.21E-007	6.18E-007
3.88E-008	3.91E-008
2.43E-009	1.64E-008
1.52E-010	1.54E-008
9.48E-012	1.57E-008
5.93E-013	1.62E-008
3.72E-014	1.59E-008
2.58E-015	1.61E-008
2.83E-015	1.62E-008
2.50E-015	1.61E-008
4.67E-015	1.61E-008
4.48E-015	1.62E-008
1.28E-14	1.61E-08
2.04E-14	1.61E-08
3.05E-14	0
6.02E-14	0
1.33E-13	0
2.40E-13	0


==> 1_figure/1_dealii/7_float_precision/2_default_matrix_rhs_float_solution/1 standard FEM/1 abs error/data_error_2ndd.txt <==
ddu_double	ddu_float
3.77E-001	3.77E-001
1.94E-001	1.94E-001
9.78E-002	9.78E-002
4.90E-002	4.90E-002
2.45E-002	2.45E-002
1.22E-002	1.23E-002
6.12E-003	6.76E-003
3.06E-003	1.07E-002
1.53E-003	4.52E-002
7.66E-004	1.71E-001
3.83E-004	6.82E-001
1.91E-004	2.76E+000
9.57E-005	1.14E+001
4.79E-005	4.53E+001
2.40E-005	1.81E+002
1.36E-005	7.25E+002
2.62E-005	2.90E+003
1.02E-004	1.16E+004
4.09E-004	4.63E+004
1.64E-003	1.82E+005
6.55E-003	0
2.62E-002	0


==> 1_figure/1_dealii/7_float_precision/2_default_matrix_rhs_float_solution/1 standard FEM/1 abs error/data_error_grad.txt <==
du_double	du_float
2.43E-002	2.43E-002
6.26E-003	6.26E-003
1.58E-003	1.58E-003
3.95E-004	3.95E-004
9.88E-005	9.88E-005
2.47E-005	2.50E-005
6.18E-006	9.48E-006
1.54E-006	1.33E-005
3.86E-007	2.81E-005
9.65E-008	5.43E-005
2.42E-008	1.08E-004
7.24E-009	2.18E-004
9.49E-009	4.45E-004
6.43E-008	8.93E-004
2.56E-007	1.78E-003
1.02E-006	3.57E-003
4.10E-006	7.15E-003
1.64E-005	1.43E-002
6.65E-005	2.86E-002
2.65E-004	5.65E-002
1.06E-003	0
4.22E-003	0


==> 1_figure/1_dealii/7_float_precision/2_default_matrix_rhs_float_solution/1 standard FEM/1 abs error/data_error_solu.txt <==
u_double	u_float
1.57E-003	1.57E-003
2.02E-004	2.02E-004
2.55E-005	2.55E-005
3.19E-006	3.19E-006
3.99E-007	3.99E-007
4.98E-008	5.23E-008
6.23E-009	1.59E-008
7.79E-010	1.53E-008
9.93E-011	1.55E-008
8.07E-011	1.53E-008
3.18E-010	1.52E-008
1.27E-009	1.53E-008
2.97E-009	1.57E-008
2.04E-008	2.56E-008
8.12E-008	8.27E-008
3.25E-007	3.25E-007
1.30E-006	1.30E-006
5.21E-006	5.21E-006
2.11E-005	2.11E-005
8.39E-005	8.39E-005
3.34E-004	0
1.34E-003	0


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_accuracy_cmpt_brute.txt <==
brut_u	brut_u_x	brut_u_xx
5.68E-07	3.26E-04	0.00E+00
1.88E-08	4.86E-06	8.39E-02
2.25E-09	1.41E-07	6.82E-04
3.09E-10	5.19E-08	5.51E-05
1.04E-09	3.34E-08	5.81E-06
3.80E-10	2.44E-08	7.45E-06
8.03E-10	3.17E-09	3.36E-06
4.28E-10	1.47E-09	2.13E-06
2.46E-10	1.89E-09	4.01E-07
8.68E-10	4.11E-09	1.77E-06
1.70E-10	1.01E-09	1.39E-07
1.24E-10	9.95E-10	2.76E-07


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_accuracy_cmpt_brute_max.txt <==
brut_u	brut_u_x	brut_u_xx
1.23E-06	2.23E-03	0.00E+00
5.30E-08	1.60E-05	1.95E-01
1.52E-08	2.91E-06	2.88E-03
1.65E-08	3.14E-07	2.14E-03
4.83E-09	9.49E-07	5.74E-05


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_accuracy_cmpt_brute_min.txt <==
brut_u	brut_u_x	brut_u_xx
1.55E-07	3.26E-04	0.00E+00
1.29E-08	3.68E-06	6.55E-02
2.25E-09	5.93E-08	5.06E-04
3.09E-10	1.76E-08	4.55E-05
7.67E-10	1.43E-08	5.81E-06


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_accuracy_cmpt_brute_minus.txt <==
brut_u	brut_u_x	brut_u_xx
3.16E-07	3.15E-04	0.00E+00
1.58E-08	6.51E-06	9.10E-02
2.06E-09	1.45E-06	8.34E-04
3.16E-09	1.49E-07	1.72E-04
5.38E-10	4.13E-08	8.40E-06


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_accuracy_cmpt_brute_plus.txt <==
brut_u	brut_u_x	brut_u_xx
7.41E-08	2.61E-04	0.00E+00
1.06E-08	4.56E-06	7.37E-02
6.22E-10	2.46E-06	8.67E-04
3.17E-09	1.77E-08	1.77E-04
1.82E-09	3.06E-08	7.32E-06


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_accuracy_cmpt_regression.txt <==
cmpt_regression_u	cmpt_regression_u_x	cmpt_regression_u_xx
1.24E-06	1.90E-03	0.00E+00
8.20E-09	2.79E-05	5.22E-02
7.48E-09	5.09E-07	5.23E-04
1.12E-09	1.76E-07	6.18E-05
1.59E-09	3.38E-08	7.02E-06
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_accuracy_pred_default.txt <==
pred_u	pred_u_x	pred_u_xx
5.99E-07	4.62E-04	0
3.17E-08	7.10E-06	5.83E-02
5.81E-09	5.50E-07	6.36E-04
1.66E-09	9.43E-08	4.72E-05
1.35E-09	3.30E-08	8.65E-06


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_accuracy_pred_regression.txt <==
pred_regression_u	pred_regression_u_x	pred_regression_u_xx
1.52E-07	1.16E-04	1.00E+100
7.93E-09	1.35E-06	5.72E-02
1.47E-09	1.01E-07	6.47E-04
4.34E-10	1.80E-08	4.98E-05
3.39E-10	6.46E-09	9.41E-06


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_cpu_brute.txt <==
u	u_x	u_xx
112.851	1825.016	0
23.303	181.699	1461.501
18.882	147.536	294.369
14.473	55.932	221.755
10.842	21.196	82.574


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_cpu_pred_regression_only.txt <==
u	u_x	u_xx
0.077	0.077	0.077
0.053	0.072	0.114
0.044	0.174	0.174
0.042	0.093	0.145
0.092	0.092	0.139


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_cpu_pred_regression_plus_cmpt.txt <==
u	u_x	u_xx
25.434	647.956	0.000
4.473	50.146	249.103
2.047	13.906	40.882
1.302	6.272	15.868
1.941	4.594	9.874


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_cpu_saved.txt <==
u	u_x	u_xx
0.77	0.64	0.00
0.81	0.72	0.83
0.89	0.91	0.86
0.91	0.89	0.93
0.82	0.78	0.88


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_cpu_saved_pred_default.txt <==
u	u_x	u_xx
7.4E-01	7.5E-01	0.0E+00
7.1E-01	7.4E-01	7.5E-01
7.1E-01	7.1E-01	7.4E-01
7.1E-01	7.0E-01	7.3E-01
5.6E-01	7.0E-01	7.1E-01


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_n_opt_cmpt_brute.txt <==
u	u_x	u_xx
65538	1048578	0.00E+00
16386	131074	1048578
12290	98306	196610
8194	32770	131074
5122	10242	40962
3074	12290	24578
3586	7170	14338
2050	8194	8194
2306	9218	9218
2562	10242	5122
1922	3842	3842
1282	2562	2562


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/0_sm/data_n_opt_pred_regression.txt <==
u	u_x	u_xx
128150	3.39E+06	0.00E+00
25646.3	307216	1.54E+06
10256.9	72988	226856
5246.8	27632.1	72760.7
4671.74	15558.2	34237.3
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/1_mm/data_accuracy_brute_mm.txt <==
brut_u	brut_v	brut_v_x
0.00E+00	2.06E-10	0.00E+00
7.04E-11	3.71E-12	5.28E-08
3.94E-11	4.14E-11	1.49E-08
1.54E-11	1.94E-11	4.93E-09
6.24E-13	1.22E-12	7.55E-10


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/1_mm/data_accuracy_pred_default_mm.txt <==
pred_u	pred_v	pred_v_x
3.96E-08	1.60E-09	4.18E-05
2.48E-10	1.23E-10	1.93E-07
2.33E-11	2.76E-11	1.47E-08
4.51E-12	9.55E-12	3.05E-09
2.42E-12	4.91E-12	1.12E-09


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/1_mm/data_cpu_brute_mm.txt <==
u	v	v_x
0	4689	0
1333.722875	660.827875	5476.4
83.58961	41.90141	336.59501
33.906972	33.906972	134.663772
52.976688	105.854388	52.976688


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/1_mm/data_cpu_pred_regression_only_mm.txt <==
u	v	v_x
0.722	0.722	0.722
0.287	0.475	0.475
0.370	0.699	0.699
0.133	0.375	0.663
0.514	0.514	0.955


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/1_mm/data_cpu_pred_regression_plus_cmpt_mm.txt <==
u	d(x)u_x	(d(x)u_x)_x
19600.550	340.550	140000.550
119.018	31.630	755.330
16.100	10.450	78.600
4.150	4.920	21.490
3.310	3.520	10.970


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/1_mm/data_cpu_saved_pred_default_mm.txt <==
u	v	v_x
0.0E+00	9.4E-01	0.0E+00
7.5E-01	9.5E-01	7.5E-01
7.5E-01	7.3E-01	7.5E-01
7.5E-01	7.4E-01	7.5E-01
7.4E-01	7.5E-01	7.3E-01


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/1d/1_mm/data_n_opt_mm.txt <==
u	v	v_x
2.65E+08	7.55E+06	2.12E+09
2.22E+06	650776	1.30E+07
234582	155891	1.11E+06
48406	56191.9	247274
27022.9	29678.7	94482


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/2d/0_sm/data_accuracy_cmpt_brute.txt <==
u	nabla_u	H u
0.00E+00	0.00E+00	0.00E+00
5.96E-11	0.00E+00	0.00E+00
1.13E-12	2.14E-10	1.22E-07
4.83E-12	6.69E-11	7.57E-09
1.39E-12	1.92E-11	8.74E-10


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/2d/0_sm/data_accuracy_cmpt_brute_max.txt <==
u	nabla_u	H_u
0.00E+00	0.00E+00	0.00E+00
3.40E-10	0.00E+00	0.00E+00
1.52E-11	1.05E-09	0.00E+00
1.98E-11	3.81E-10	5.78E-08
6.06E-12	4.13E-10	3.45E-09


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/2d/0_sm/data_accuracy_cmpt_brute_min.txt <==
brut_u	brut_nabla_u	brut_H_u
0.00E+00	0.00E+00	0.00E+00
4.31E-11	0.00E+00	0.00E+00
1.09E-12	1.01E-10	0.00E+00
2.29E-12	5.98E-11	4.75E-09
6.80E-13	8.01E-12	5.97E-10


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/2d/0_sm/data_accuracy_cmpt_regression.txt <==
u	nabla_u	H u
0.00E+00	0.00E+00	0.00E+00
5.51E-11	0	0
4.63E-12	1.63E-10	0
1.52E-12	5.44E-11	4.87E-09
3.52E-13	7.14E-12	6.43E-10


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/2d/0_sm/data_accuracy_pred_default.txt <==
u	nabla_u	delta_u
4.61E-09	7.89E-06	1.00E+100
9.61E-11	1.94E-08	2.81E-05
9.28E-12	7.20E-10	1.30E-07
1.74E-12	7.41E-11	4.22E-09
5.01E-13	1.47E-11	4.47E-10


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/2d/0_sm/data_accuracy_pred_regression.txt <==
u	nabla_u	H u
1.06E-08	5.88E-06	1.00E+100
1.83E-10	1.33E-08	4.31E-05
1.73E-11	4.48E-10	2.03E-07
3.09E-12	4.59E-11	7.45E-09
8.64E-13	9.22E-12	8.22E-10


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/2d/0_sm/data_cpu_brute.txt <==
u	nabla u	H u
0.0	0.0	0.0
3083.0	0.0	0.0
545.0	10340.0	30321.0
103.0	419.0	2228.0
69.0	276.0	1106.0


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/2d/0_sm/data_cpu_pred_regression_only.txt <==
u	u_x	u_xx
0.077	0.077	0.077
0.053	0.072	0.114
0.044	0.174	0.174
0.042	0.093	0.145
0.092	0.092	0.139


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/2d/0_sm/data_cpu_pred_regression_plus_cmpt.txt <==
u	nabla u	H u
0.0	0.0	0.0
196.4	0.0	0.0
38.4	645.4	0.0
14.8	109.4	648.5
8.2	38.1	139.1


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/2d/0_sm/data_cpu_saved.txt <==
u	nabla u	H u
0.00	0.00	0.00
0.94	0.00	0.00
0.93	0.94	0.00
0.85	0.74	0.71
0.87	0.86	0.87


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/2d/0_sm/data_n_opt_cmpt_brute.txt <==
u	nabla_u	H u
0	0	0.00E+00
4198401	0	0
591361	9443329	37761025
66049	263169	1050625
25921	103041	410881


==> 1_figure/8_algorithm_plot/1_for_results/0_data/1_dealii/2d/0_sm/data_n_opt_pred_regression.txt <==
u	nabla_u	H u
6.38E+07	3.84E+10	0.00E+00
1.83E+06	1.02E+08	6.27E+09
232547	3.61E+06	4.68E+07
51225.4	374394	2.13E+06
16640.4	75554.3	266753


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/1d/0_sm/data_accuracy_cmpt_brute.txt <==
brut_u	brut_u_x	brut_u_xx
7.38E-08	3.28E-04	0.00E+00
7.95E-09	8.19E-06	8.94E-02
7.00E-09	1.30E-07	8.94E-04
1.11E-09	8.25E-08	8.97E-05
4.14E-09	3.64E-08	3.37E-05


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/1d/0_sm/data_accuracy_cmpt_brute_min.txt <==
brut_u	brut_u_x	brut_u_xx
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/1d/0_sm/data_accuracy_cmpt_regression.txt <==
u	u_x	u_xx
1.17E-08	0	0.00E+00
7.83E-08	4.15E-05	9.93E-02
1.51E-08	3.39E-07	1.33E-03
5.12E-09	2.09E-08	2.17E-04
2.70E-09	3.34E-08	9.13E-05


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/1d/0_sm/data_cpu_brute.txt <==
u	u_x	u_xx
47.510	132.110	0
15.500	26.780	93.680
12.479	18.359	29.349
12.528	16.108	19.158
11.320	12.630	16.550


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/1d/0_sm/data_cpu_pred_regression_plus_cmpt.txt <==
u	u_x	u_xx
4.481	0	0.000
0.934	6.846	34.276
0.574	2.005	5.195
0.463	1.014	1.930
0.507	0.750	1.135


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/1d/0_sm/data_cpu_saved.txt <==
u	u_x	u_xx
0.91	0	0.00
0.94	0.74	0.63
0.95	0.89	0.82
0.96	0.94	0.90
0.96	0.94	0.93


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/1d/0_sm/data_n_opt_cmpt_brute.txt <==
u	u_x	u_xx
262146	1048578	0
16386	131074	1048578
6146	49154	196610
8194	32770	65538
5122	10242	40962


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/1d/0_sm/data_n_opt_pred_regression.txt <==
u	u_x	u_xx
1.09E+05	2.81E+06	0.00E+00
2.32E+04	2.41E+05	1.23E+06
9.95E+03	6.35E+04	1.97E+05
5.68E+03	2.59E+04	6.23E+04
4.57E+03	1.47E+04	2.96E+04


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/2d/0_sm/data_accuracy_cmpt_brute.txt <==
u	nabla_u	H u
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
8.63E-12	0.00E+00	0.00E+00
3.46E-13	9.44E-12	2.18E-08
2.59E-12	2.75E-11	5.75E-09


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/2d/0_sm/data_accuracy_cmpt_brute_max.txt <==
u	nabla_u	H_u
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/2d/0_sm/data_accuracy_cmpt_brute_min.txt <==
u	nabla_u	H_u
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/2d/0_sm/data_accuracy_cmpt_regression.txt <==
u	nabla_u	H u
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
7.07E-12	0.00E+00	0.00E+00
2.34E-12	7.37E-11	9.69E-09
1.54E-12	1.63E-11	1.72E-09


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/2d/0_sm/data_cpu_brute.txt <==
u	nabla u	H u
0.0	0.0	0.0
0.0	0.0	0.0
80.831	0.0	0.0
47.965	187.965	187.965
6.695	27.395	114.995


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/2d/0_sm/data_cpu_pred_regression_plus_cmpt.txt <==
u	nabla u	H u
0.00	0.00	0.00
0.00	0.00	0.00
9.12	0.00	0.00
2.56	12.87	70.17
1.68	5.16	16.13


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/2d/0_sm/data_cpu_saved.txt <==
u	nabla u	H u
0.00	0.00	0.00
0.00	0.00	0.00
0.89	0.00	0.00
0.95	0.93	0.63
0.75	0.81	0.86


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/2d/0_sm/data_n_opt_cmpt_brute.txt <==
u	nabla_u	H u
0	0	0
0	0	0
295681	0	0
131585	525313	525313
12961	51521	205441


==> 1_figure/8_algorithm_plot/1_for_results/0_data/2_fenics/2d/0_sm/data_n_opt_pred_regression.txt <==
u	nabla_u	H u
7.09E+07	8.31E+09	0
1.76E+06	4.57E+07	2.41E+09
2.51E+05	2.04E+06	2.21E+07
5.22E+04	2.70E+05	1.26E+06
1.96E+04	6.18E+04	1.84E+05


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/0_h_reg/0_data_input/0_BF/data_input_E_min.txt <==
u
1.65E-09
3.84E-10
8.54E-11
1.77E-11
3.27E-12


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/0_h_reg/0_data_input/0_BF/data_input_N_opt.txt <==
u
2.62E+05
1.64E+04
4.10E+03
4.10E+03
2.56E+03


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/0_h_reg/0_data_input/0_BF/data_input_T_CPU.txt <==
u	u_x	u_xx
9.62E+00	1.37E+03	0.00E+00
9.38E-01	6.73E+00	4.36E+02
1.31E-01	9.84E-01	7.89E+00
8.37E-02	1.55E-01	1.31E+00
6.38E-02	2.21E-01	4.39E-01


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/0_h_reg/0_data_input/0_BF/data_input_h_opt.txt <==
u
3.81E-06
1.22E-04
4.88E-04
9.77E-04
1.95E-03


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/0_h_reg/0_data_input/2_PRED+ f/data_input_E_min.txt <==
cmpt_regression_u	cmpt_regression_u_x	cmpt_regression_u_xx
1.24E-06	1.90E-03	0.00E+00
8.20E-09	2.79E-05	5.22E-02
7.48E-09	5.09E-07	5.23E-04
1.12E-09	1.76E-07	6.18E-05
1.59E-09	3.38E-08	7.02E-06


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/0_h_reg/0_data_input/2_PRED+ f/data_input_N_opt.txt <==
u	u_x	u_xx
128150	3.39E+06	0.00E+00
25646.3	307216	1.54E+06
10256.9	72988	226856
5246.8	27632.1	72760.7
4671.74	15558.2	34237.3


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/0_h_reg/0_data_input/2_PRED+ f/data_input_T_CPU.txt <==
u	u_x	u_xx
25.434	647.956	0.000
4.473	50.146	249.103
2.047	13.906	40.882
1.302	6.272	15.868
1.941	4.594	9.874


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/1p1_h_amr_1/0_data_input/0_BF/data_input_E_min.txt <==
u	u_x	u_xx
9.59E-10	1.29E-05	0
1.86E-10	2.12E-07	3.11E-03
6.22E-11	1.25E-08	1.93E-05
1.70E-11	9.52E-10	5.08E-07
4.04E-12	1.83E-10	6.97E-08


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/1p1_h_amr_1/0_data_input/0_BF/data_input_N_opt.txt <==
u	u_x	u_xx
2.94E+04	2.54E+06	0
9.34E+03	5.86E+04	3.00E+06
1.33E+03	1.08E+04	1.48E+05
7.93E+02	6.43E+03	2.39E+04
9.61E+02	2.10E+03	7.76E+03


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/1p1_h_amr_1/0_data_input/0_BF/data_input_T_CPU.txt <==
u	u_x	u_xx
1.35E+01	1.12E+03	0.00E+00
2.81E+00	1.56E+01	9.01E+02
4.99E-01	3.06E+00	3.22E+01
3.49E-01	1.91E+00	5.23E+00
3.47E-01	5.98E-01	1.69E+00


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/1p1_h_amr_1/0_data_input/0_BF/data_input_h_opt.txt <==
u	u_x	u_xx
3.81E-06	1.19E-07	0
6.10E-05	1.53E-05	2.38E-07
4.88E-04	1.22E-04	7.63E-06
9.77E-04	2.44E-04	6.10E-05
1.95E-03	9.77E-04	2.44E-04


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/1p1_h_amr_1/0_data_input/2_PRED+/data_input_E_min.txt <==
u
2.15E-09
3.73E-10
6.22E-11
1.70E-11
4.04E-12


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/1p1_h_amr_1/0_data_input/2_PRED+/data_input_N_opt.txt <==
u
1.74E+04
2.52E+03
1.33E+03
7.93E+02
9.61E+02


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/1p1_h_amr_1/0_data_input/2_PRED+/data_input_T_CPU.txt <==
u
6.39E+00
8.12E-01
4.04E-01
3.49E-01
2.94E-01


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/1p1_h_amr_1/0_data_input/2_PRED+/data_input_h_opt.txt <==
u	u_x	u_xx
7.63E-06	1.19E-07	0.00E+00
1.22E-04	7.63E-06	4.77E-07
4.88E-04	6.10E-05	1.53E-05
9.77E-04	2.44E-04	6.10E-05
1.95E-03	4.88E-04	2.44E-04


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/1p1_h_amr_1/0_data_input/data_input_pct.txt <==
u
0.53
0.71
0.19
0.00
0.15


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/1p2_h_amr_2/0_data_input/0_BF/data_input_E_min.txt <==
u
6.79E-10
8.24E-11
8.88E-11
1.69E-11
3.76E-12


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/1p2_h_amr_2/0_data_input/0_BF/data_input_N_opt.txt <==
u
3.15E+04
1.00E+04
1.42E+03
1.88E+03
1.08E+03


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/1p2_h_amr_2/0_data_input/0_BF/data_input_h_opt.txt <==
u
3.81E-06
6.10E-05
4.88E-04
9.77E-04
1.95E-03


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/2_h_reg_vs_h_amr/8_other/2_comparison/data_input_E_min.txt <==
h_regular	h_adaptive, default EST, Rint = 7, PCT = 40%	h_adaptive, default EST, Rint = 2, PCT = 30%	h_adaptive, EST = Error of u, Rint = 7, PCT = 40%	h_adaptive, EST = Error of u, Rint = 2, PCT = 30%
3.84E-10	7.02E-10	7.60E-10	3.84E-10	3.84E-10
2.23E-07	5.87E-07	4.43E-07	2.23E-07	2.23E-07
0	3.48E-02	1.78E-02	0	0


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/2_h_reg_vs_h_amr/8_other/2_comparison/data_input_N_opt.txt <==
h_regular	h_adaptive, Rint = 7, PCT = 40%	h_adaptive, Rint = 2, PCT = 30%		
16385	3767	3769	1921	1493
131073	55593	67483	39643	34659
0	435225	552281	0	0


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/2_h_reg_vs_h_amr/8_other/2_comparison/data_input_h_opt.txt <==
h_regular	h_adaptive, Rint = 7, PCT = 40%	h_adaptive, Rint = 2, PCT = 30%		
1.22E-04	3.05E-05	3.05E-05	1.22E-04	1.22E-04
1.53E-05	9.54E-07	1.91E-06	1.53E-05	1.53E-05
0	2.98E-08	5.96E-08	0	0


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/2_h_reg_vs_h_amr/8_other/Readme.txt <==



This is for plottiing the results of the $h$-regular refinement and $h$-adaptive refinement on one line.
We have abandoned this idea.
For rediscovering the figures, it may take some time.   


Codes probably useful:

if id_h_refinement == 2:
    labels_xaxis_reservoir = ['Type 1', 'Type 2', 'Type 3', 'Type 4', 'Type 5', 6, 7, 8, 9, 10, 15, 20]




==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/1d/2p0_u_exp_m_x_0p5_square_over_0p001/Readme.txt <==

* Different types of h-adaptive refinement (1D)
    - 1p1_h_amr_1: Rinit = 2 and PCT = 30
    - 1p2_h_amr_2: Rinit = 7 and PCT = 30

* Location of data: 
    h-regular refinement
        C:\Users\LIUJI\Dropbox\3_writing\0_article\0_h_regular_refinement_2d\1_figure\0_data_analysis\0_comparison_E_min_N_opt_etc
    h-adaptive refinement
        C:\Users\LIUJI\Dropbox\3_writing\0_article\1_h_amr_refinement\1_figure\0_data_analysis\0_comparison_E_min_N_opt_etc

        
* CPU time
    For the $h$-regular refinement, the CPU time of the PRED+ approach is corresponding to computing the result using N_opt.  Dec. 10, 2021
    This is not exactly correct.
    
    

* Meaning of PRED+
    For both the $h$-regular refinement and the $h$-adaptive refinement, the PRED+ method is used, but it has different meaning in different methods.
    For the $h$-regular refinement, it means using N_opt as the indicator for obtaining E_min; for the $h$-adaptive refinement, it means using h_opt as the indicator.
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1_u_exp_m_x_m_0p5_square_p_y_same/0_h_reg/0_data_input/0_BF/data_input_E_min.txt <==
u
1.34E-08
3.50E-11
9.93E-12
5.07E-13
8.73E-13


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1_u_exp_m_x_m_0p5_square_p_y_same/0_h_reg/0_data_input/0_BF/data_input_N_opt.txt <==
u
1.68E+07
4.20E+06
5.91E+05
6.60E+04
2.59E+04


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1_u_exp_m_x_m_0p5_square_p_y_same/0_h_reg/0_data_input/0_BF/data_input_T_CPU.txt <==
u
5.02E+03
8.39E+02
5.89E+02
9.04E+01
1.14E+02


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1_u_exp_m_x_m_0p5_square_p_y_same/0_h_reg/0_data_input/0_BF/data_input_h_opt.txt <==
u
2.44E-04
9.77E-04
3.91E-03
1.56E-02
3.13E-02


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1_u_exp_m_x_m_0p5_square_p_y_same/0_h_reg/0_data_input/1_PRED/data_input_E_min.txt <==
matrix_E_min_analytical
3.97225e-09
8.65488e-11
9.51654e-12
1.9534e-12
6.17477e-13


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1_u_exp_m_x_m_0p5_square_p_y_same/0_h_reg/0_data_input/1_PRED/data_input_N_opt.txt <==
u
1.18E+08
2.58E+06
2.86E+05
5.84E+04
1.84E+04


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1_u_exp_m_x_m_0p5_square_p_y_same/0_h_reg/0_data_input/1_PRED/data_input_h_opt.txt <==
u
8.29E-05
1.17E-03
5.38E-03
1.61E-02
3.66E-02


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1_u_exp_m_x_m_0p5_square_p_y_same/1_h_amr/1_estimator_E_h_u/2_h_amr_2/0_data_input/data_input_pct.txt <==
u
0.00
0.50
0.48
0.92
0.70


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p1/0_h_reg/0_data_input/0_BF/data_input_E_min.txt <==
u
4.20E-08
7.47E-11
1.72E-11
1.78E-12
1.28E-12


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p1/0_h_reg/0_data_input/0_BF/data_input_N_opt.txt <==
u
1.68E+07
1.68E+07
2.36E+06
1.05E+06
1.03E+05


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p1/0_h_reg/0_data_input/0_BF/data_input_T_CPU.txt <==
u
4.72E+03
3.62E+03
2.24E+03
1.63E+03
2.55E+02


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p1/0_h_reg/0_data_input/0_BF/data_input_h_opt.txt <==
u
2.44E-04
4.88E-04
1.95E-03
3.91E-03
1.56E-02


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p1/0_h_reg/0_data_input/1_PRED/data_input_E_min.txt <==
matrix_E_min_analytical
4.68e-09
1.69204e-10
2.01248e-11
4.59742e-12
1.57037e-12


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p1/0_h_reg/0_data_input/1_PRED/data_input_N_opt.txt <==
matrix_N_opt_of_E_min_analytical_from_prediction
3.12897e+08
1.16827e+07
1.40128e+06
320606
109467


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p1/0_h_reg/0_data_input/1_PRED/data_input_h_opt.txt <==
matrix_h_opt_of_E_min_analytical_from_prediction
5.65359e-05
0.00058531
0.00253645
0.00707688
0.015158


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p2_u_exp_m_x_m_0p5_square_p_y_same_over_0p01/0_h_reg/0_data_input/0_BF/data_input_E_min.txt <==
u
1.36E-07
3.85E-10
1.18E-11
1.36E-12
1.20E-12


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p2_u_exp_m_x_m_0p5_square_p_y_same_over_0p01/0_h_reg/0_data_input/0_BF/data_input_N_opt.txt <==
u
1.68E+07
1.68E+07
9.44E+06
4.20E+06
1.64E+06


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p2_u_exp_m_x_m_0p5_square_p_y_same_over_0p01/0_h_reg/0_data_input/0_BF/data_input_T_CPU.txt <==
u
6.11E+03
5.66E+03
4.19E+03
1.25E+04
7.65E+03


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p2_u_exp_m_x_m_0p5_square_p_y_same_over_0p01/0_h_reg/0_data_input/0_BF/data_input_h_opt.txt <==
u
2.44E-04
4.88E-04
9.77E-04
1.95E-03
3.91E-03


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p2_u_exp_m_x_m_0p5_square_p_y_same_over_0p01/0_h_reg/0_data_input/1_PRED/data_input_E_min.txt <==
matrix_E_min_analytical
4.52331e-09
2.02734e-10
2.75275e-11
6.95656e-12
2.39604e-12


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p2_u_exp_m_x_m_0p5_square_p_y_same_over_0p01/0_h_reg/0_data_input/1_PRED/data_input_N_opt.txt <==
matrix_N_opt_of_E_min_analytical_from_prediction
1.04512e+09
4.88584e+07
6.73141e+06
1.71171e+06
589549


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/1p2_u_exp_m_x_m_0p5_square_p_y_same_over_0p01/0_h_reg/0_data_input/1_PRED/data_input_h_opt.txt <==
matrix_h_opt_of_E_min_analytical_from_prediction
3.09336e-05
0.000286169
0.00115674
0.00305969
0.00652043


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001/0_h_reg/0_data_input/0_BF/data_input_E_min.txt <==
u
4.29E-07
3.84E-09
9.54E-12
1.93E-11
2.47E-13


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001/0_h_reg/0_data_input/0_BF/data_input_N_opt.txt <==
u
1.68E+07
1.68E+07
3.78E+07
4.20E+06
6.56E+06


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001/0_h_reg/0_data_input/0_BF/data_input_T_CPU.txt <==
u
4.12E+03
3.08E+03
8.23E+03
1.07E+04
3.61E+03


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001/0_h_reg/0_data_input/0_BF/data_input_h_opt.txt <==
u
2.44E-04
4.88E-04
4.88E-04
1.95E-03
1.95E-03


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001/0_h_reg/0_data_input/1_PRED/data_input_E_min.txt <==
u
4.47E-09
2.47E-10
3.90E-11
8.88E-12
2.65E-12


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001/0_h_reg/0_data_input/1_PRED/data_input_N_opt.txt <==
u
3.33E+09
1.94E+08
2.81E+07
7.08E+06
2.12E+06


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/2p1_u_exp_m_x_m_0p5_square_p_y_same_over_0p001/0_h_reg/0_data_input/1_PRED/data_input_h_opt.txt <==
u
1.73E-05
1.43E-04
5.66E-04
1.50E-03
3.44E-03


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/2d/Readme.txt <==

* Different types of h-adaptive refinement (2D)
    - 1p1_h_amr_1: Rinit = 2 and PCT = 20
    - 1p2_h_amr_2: Rinit = 2 and PCT = 30
    - 1p3_h_amr_3: Rinit = 2 and PCT = 50
    Source: C:\Users\LIUJI\Dropbox\1_codes_or_results\1_dealii\1_results\2d\0_sm\0_by_u\7_share\element_degree_E_min_available.xlsx
    
* The figure showing the available element degrees for E_min is from the above source.

    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    
    


==> 2_share/3_figure/2_comparison_E_min_N_opt_etc/Readme.txt <==


* By now, there are two functions using the code
    - 1. comparing the parameters using the h-regular refinement and the h-adaptive refinement.
    - 2. comparing parameters using the BF method to that using the PRED+ method. 
        # Note that the code is similar to py_comparison_dofinder.py in C:\Users\LIUJI\Dropbox\3_writing\0_article\0_h_regular_MS\1_figure\8_algorithm_plot\1_for_results
        # h_opt,PRED is the processed data which matches the grid size using the h-regular and h-adaptive refinement.
        
* Values for experiments not done

Variable
0.00
0.00
0.00
0.00
0.00





==> 2_share/3_figure/Readme.txt <==




py_figure_blank.pdf is generated by plotting a random figure without data and decorations.


